Autonomous Money Supply Strategy Utilizing Control Theory

Decentralized Finance (DeFi) has reshaped the possibilities of reserve banking in the form of the Collateralized Debt Position (CDP). Key to the safety of CDPs is the money supply architecture that enables issued debt to maintain its value. In traditional markets, and with respect to the United States Dollar system, interest rates are set by the Federal Reserve in an attempt to influence the effects of excessive inflation. DeFi enables a more transparent approach that typically relies on interest rates or other debt recovery mechanisms being directly informed by asset price. This research investigates contemporary DeFi money supply and debt management strategies and their limitations. Furthermore, this paper introduces a time-weighted approach to interest rate management that implements a Proportional-Integral-Derivative control system to constantly adapt to market activities and protect the value of issued currency, while addressing observed limitations.

==> data/GHO-usd-max.csv <==
snapped_at,price,market_cap,total_volume
2023-07-15 00:00:00 UTC,0.9957551527063737,0.0,560030.1913064067
2023-07-16 00:00:00 UTC,0.9957551527063737,0.0,560030.1913064067
2023-07-17 00:00:00 UTC,0.9884317731469591,0.0,1728531.764965149
2023-07-18 00:00:00 UTC,0.9881952265278893,0.0,610749.1040404266
2023-07-19 00:00:00 UTC,0.990168480623669,0.0,1044031.3638381301
2023-07-20 00:00:00 UTC,0.9922578506166573,3503852.048063454,795523.7118866364
2023-07-21 00:00:00 UTC,0.9903384063267535,5460614.45595166,592962.0031711239
2023-07-22 00:00:00 UTC,0.9882168967907256,6082315.727955138,99889.81018172532
2023-07-23 00:00:00 UTC,0.9954908319636956,6645928.323926826,273540.9835168454
2023-07-24 00:00:00 UTC,0.9879172055356127,7030881.040714711,67322.52069265993
2023-07-25 00:00:00 UTC,0.9814909472279112,7749634.271624012,518442.06110532326
2023-07-26 00:00:00 UTC,0.9829277245458446,7645378.494625172,96637.1664771082
2023-07-27 00:00:00 UTC,0.9834870397164227,7883094.115706627,685434.3577086289
2023-07-28 00:00:00 UTC,0.9827282915758766,8101867.70493635,221626.34929004955
2023-07-29 00:00:00 UTC,0.9826960053473076,8854359.854304027,45731.266450213225
2023-07-30 00:00:00 UTC,0.9848457126672732,8871371.780914746,309194.82515276637
2023-07-31 00:00:00 UTC,0.9856789470210012,9215872.369781967,1505324.4089151553
2023-08-01 00:00:00 UTC,0.9862396266351188,9761410.630634425,767386.7636617129
2023-08-02 00:00:00 UTC,0.9860661268152904,10536718.570233678,3375696.780582504
2023-08-03 00:00:00 UTC,0.9793487116419651,11022453.13020535,1579627.3557213664
2023-08-04 00:00:00 UTC,0.9805133967371779,11837607.880935969,2288468.83711959
2023-08-05 00:00:00 UTC,0.9839453164272822,13024766.322031755,1876979.1890230333
2023-08-06 00:00:00 UTC,0.9796112845020067,13243796.755705466,1078901.9957655405
2023-08-07 00:00:00 UTC,0.9766360851383913,13487022.612106847,1150927.7535920963
2023-08-08 00:00:00 UTC,0.976348759655403,16996059.35647328,497633.44821573247
2023-08-09 00:00:00 UTC,0.9822572632042146,18402313.52534573,2565628.2146183206
2023-08-10 00:00:00 UTC,0.9735477456479357,17010638.94766438,946220.7534668252
2023-08-11 00:00:00 UTC,0.9779407349895795,17553838.355490535,2725548.56689012
2023-08-12 00:00:00 UTC,0.9725055273289706,19110385.583513405,2309288.91502203
2023-08-13 00:00:00 UTC,0.9793186175782032,19645760.430362076,2356062.38247678
2023-08-14 00:00:00 UTC,0.9784559390810436,19586075.38417527,1664859.3690431993
2023-08-15 00:00:00 UTC,0.982608482796912,21732897.1799775,2442355.0250941245
2023-08-16 00:00:00 UTC,0.9670880463411342,22146204.99739584,1635132.7467067812
2023-08-17 00:00:00 UTC,0.9657535165976338,21686429.002235856,1636600.4001165433
2023-08-18 00:00:00 UTC,0.9784749861762043,20528887.63044969,2711232.1488979897
2023-08-19 00:00:00 UTC,0.9750461845231074,20302426.728255417,1377430.1760230893
2023-08-20 00:00:00 UTC,0.970466317540117,20720050.76638088,925460.2816476017
2023-08-21 00:00:00 UTC,0.977782707337182,20989674.186668318,1599878.4232572382
2023-08-22 00:00:00 UTC,0.9741053839472682,21404782.22555715,1013916.5029250042
2023-08-23 00:00:00 UTC,0.9689155772395096,22995363.064068515,1217404.4106799841
2023-08-24 00:00:00 UTC,0.9721691152687464,22982237.578434177,1764028.6910378789
2023-08-25 00:00:00 UTC,0.980127337304795,23443573.79971842,4052915.348851263
2023-08-26 00:00:00 UTC,0.9822053718178813,23547598.51082775,1549560.9393838372
2023-08-27 00:00:00 UTC,0.9841568025616767,23459936.934707582,89930.93894114635
2023-08-28 00:00:00 UTC,0.9856122710401776,23650705.67647389,83623.58707129632
2023-08-29 00:00:00 UTC,0.9858709247885697,23633875.86172164,171363.61909572253
2023-08-30 00:00:00 UTC,0.9843108291071981,23572226.0484862,1203505.373379826
2023-08-31 00:00:00 UTC,0.9793406935274452,23132703.052227948,1168530.697834612
2023-09-01 00:00:00 UTC,0.9817833422254296,23196836.80007561,703563.9789067415
2023-09-02 00:00:00 UTC,0.9761589872112374,23032985.29812495,186844.65082408578
2023-09-03 00:00:00 UTC,0.9776216582474854,23536094.63073469,352102.9797761744
2023-09-04 00:00:00 UTC,0.9730300571467515,23799143.805587664,1020899.9355111236
2023-09-05 00:00:00 UTC,0.9716297898526043,24386180.690144278,1677773.6104432666
2023-09-06 00:00:00 UTC,0.9708710009055904,20535444.207184047,380998.82275032473
2023-09-07 00:00:00 UTC,0.9687496301893689,20884429.093631245,714118.7671200306
2023-09-08 00:00:00 UTC,0.9684834850003927,21056991.065078966,362524.38349885907
2023-09-09 00:00:00 UTC,0.9700437447064554,21172157.748837046,1814304.2404759794
2023-09-10 00:00:00 UTC,0.9709154366848229,21195455.08223521,848378.8218505709
2023-09-11 00:00:00 UTC,0.969469026435777,21707078.220046144,408448.63202602713
2023-09-12 00:00:00 UTC,0.9650294921955069,21976809.064239003,1065917.6649551406
2023-09-13 00:00:00 UTC,0.9665029242182516,22131829.96814313,1463059.356503301
2023-09-14 00:00:00 UTC,0.9648087019461946,22225956.99851851,381285.9517681538
2023-09-15 00:00:00 UTC,0.9667740420040521,22459696.469664413,2253068.2335681366
2023-09-16 00:00:00 UTC,0.9710766990073839,22658122.69086213,1106923.1042510488
2023-09-17 00:00:00 UTC,0.9731624457910153,22807752.6965328,646596.7453962773
2023-09-18 00:00:00 UTC,0.9716019441880843,22877209.446915917,375652.626310125
2023-09-19 00:00:00 UTC,0.9704503458306283,22642524.965224657,1837916.9988532825
2023-09-20 00:00:00 UTC,0.9753251990124499,22566393.46283194,2481706.0643462883
2023-09-21 00:00:00 UTC,0.9766735594668406,22406201.223343913,462485.3027407515
2023-09-22 00:00:00 UTC,0.9769222838792658,22366334.667870853,620243.816883755
2023-09-23 00:00:00 UTC,0.9782422877811244,22219743.56947456,384100.7903008269
2023-09-24 00:00:00 UTC,0.9808927171714341,22378198.1313957,1366166.8994257825
2023-09-25 00:00:00 UTC,0.9786173278609492,22270398.258923322,1458717.3750518474
2023-09-26 00:00:00 UTC,0.9796713763553843,22245271.497649383,366216.74207032175
2023-09-27 00:00:00 UTC,0.9789765035063845,22276667.151730187,296869.8309154282
2023-09-28 00:00:00 UTC,0.9803851617359678,21807803.46003512,1114667.607694069
2023-09-29 00:00:00 UTC,0.9774153507307084,22212065.508952215,881224.1503255836
2023-09-30 00:00:00 UTC,0.9777784052193406,22404071.235550497,363111.0416323235
2023-10-01 00:00:00 UTC,0.9774042553799062,22575879.53041038,250630.5247053299
2023-10-02 00:00:00 UTC,0.9802120747696006,22710477.876407962,270617.78767941357
2023-10-03 00:00:00 UTC,0.9762679571171392,22967184.639860764,801117.204593657
2023-10-04 00:00:00 UTC,0.9729875518002269,23103168.176453937,2161641.824650336
2023-10-05 00:00:00 UTC,0.9742132691824675,23325229.30986526,380064.39578540734
2023-10-06 00:00:00 UTC,0.9735027242513813,23361998.48243509,743538.7462770132
2023-10-07 00:00:00 UTC,0.9729751565202399,23310934.425778013,237350.18377934975
2023-10-08 00:00:00 UTC,0.9726947467742715,23527017.937516037,660943.4707128921
2023-10-09 00:00:00 UTC,0.9731885315168832,23679032.643425032,558102.1836221692
2023-10-10 00:00:00 UTC,0.9752835503143924,23655520.57200183,504277.374840515
2023-10-11 00:00:00 UTC,0.9763490028451772,23679682.0847027,583308.4119946256
2023-10-12 00:00:00 UTC,0.9751575073363109,23818730.02021659,354342.6411971192
2023-10-13 00:00:00 UTC,0.9705536364108566,24091073.03665795,749171.8583248744
2023-10-14 00:00:00 UTC,0.9723442142372013,24221663.623955704,148634.1204682359
2023-10-15 00:00:00 UTC,0.9724818618415106,24300661.594270676,245708.27269000805
2023-10-16 00:00:00 UTC,0.9716355694314973,24182044.674343225,818976.9247439906
2023-10-17 00:00:00 UTC,0.9641099164178378,24185986.637559447,1451515.8585388884
2023-10-18 00:00:00 UTC,0.9701788486528736,24577433.33755707,634063.4265047662
2023-10-19 00:00:00 UTC,0.9665224430722714,24089280.015306313,413497.1372851012
2023-10-20 00:00:00 UTC,0.9739755256216615,23243751.56039065,1541797.2260813273
2023-10-21 00:00:00 UTC,0.9728049606861323,23443224.571170192,1596772.398049965
2023-10-22 00:00:00 UTC,0.9699665758980482,23755651.068356328,719641.3379861237
2023-10-23 00:00:00 UTC,0.9751584954212302,24002958.0029621,1415887.0944028387
2023-10-24 00:00:00 UTC,0.9668968136471623,24675677.809367273,1454715.2002829877
2023-10-25 00:00:00 UTC,0.9703351095959412,25580075.48963111,3769347.6032330836
2023-10-26 00:00:00 UTC,0.9616089346165922,25711642.212883886,698666.5468536835
2023-10-27 00:00:00 UTC,0.962548579776556,25473868.721462518,1491737.880680764
2023-10-28 00:00:00 UTC,0.9631601566023225,25703803.587821655,1242237.6094049965
2023-10-29 00:00:00 UTC,0.9593397706572631,25776557.954536293,860285.60084752
2023-10-30 00:00:00 UTC,0.9597724099937295,25861720.22586706,602662.6157511309
2023-10-31 00:00:00 UTC,0.9619640225049729,26971238.697784156,3773389.5690829535
2023-11-01 00:00:00 UTC,0.9643489719773242,27073195.820174534,2256452.1612281566
2023-11-02 00:00:00 UTC,0.9671690995910327,26580699.640473664,4036257.3519442873
2023-11-03 00:00:00 UTC,0.9674204245286382,27263728.31171769,1964823.2240502285
2023-11-04 00:00:00 UTC,0.9677995471091814,27389081.303809866,1929443.4436860532
2023-11-05 00:00:00 UTC,0.9639690370328372,28307025.47832512,1163931.3177539215
2023-11-06 00:00:00 UTC,0.9634181174753961,28900535.757589277,1095088.297140342
2023-11-07 00:00:00 UTC,0.9658193654940868,29333932.889165483,1693238.6169257928
2023-11-08 00:00:00 UTC,0.9626922872484927,29561820.652149122,670782.2782573384
2023-11-09 00:00:00 UTC,0.9664168285725142,29885865.127180375,806034.7521091942
2023-11-10 00:00:00 UTC,0.9582357931003677,30661090.066281583,2754398.8248442886
2023-11-11 00:00:00 UTC,0.9607321865230255,31035747.78263521,1785231.937070365
2023-11-12 00:00:00 UTC,0.9624129390830519,31175589.819385808,1524603.65066004
2023-11-13 00:00:00 UTC,0.9597909489851798,31697495.52445878,1424738.0921141352
2023-11-14 00:00:00 UTC,0.9591564352035861,33477162.721766494,2738974.330061468
2023-11-15 00:00:00 UTC,0.9601850187863188,33458201.63647139,1116210.9778822165
2023-11-16 00:00:00 UTC,0.9602265684132651,32121494.741779815,1351691.403505639
2023-11-17 00:00:00 UTC,0.9599046183185722,32044131.24228387,1691591.216846659
2023-11-18 00:00:00 UTC,0.9580599240726817,31061199.34690296,3246092.260826566
2023-11-19 00:00:00 UTC,0.9640615063591382,31226619.200015392,1065557.7009450987
2023-11-20 00:00:00 UTC,0.9591153717736834,31853429.68312485,2222792.7482472854
2023-11-21 00:00:00 UTC,0.9591212394111154,33240301.25851821,2792659.0278856875
2023-11-22 00:00:00 UTC,0.9584868893770169,32199777.279301193,3382427.212760653
2023-11-23 00:00:00 UTC,0.9589497002880093,33429639.414106447,4584895.466611248
2023-11-24 00:00:00 UTC,0.9596232214684525,33231893.85033426,1435448.2007717153
2023-11-25 00:00:00 UTC,0.9594043194733012,33327872.834556017,609759.1894758365
2023-11-26 00:00:00 UTC,0.96440203673951,33274284.518439736,1877849.8014080115
2023-11-27 00:00:00 UTC,0.9669000527670258,33472678.496062018,918551.4993861303
2023-11-28 00:00:00 UTC,0.9701870584063806,33656737.91235208,974506.7198325862
2023-11-29 00:00:00 UTC,0.9831390366339725,34278691.52477961,3799658.266410808
2023-11-30 00:00:00 UTC,0.9818530677942879,34163623.46230958,3303126.1806956385
2023-12-01 00:00:00 UTC,0.9834573572509504,34253372.72741686,2800853.747774252
2023-12-02 00:00:00 UTC,0.9825252563445196,34204228.12439059,1051562.7193287055
2023-12-03 00:00:00 UTC,0.9829037917587741,34234380.13024461,1379343.9448451211
2023-12-04 00:00:00 UTC,0.9820484490249152,34171120.88918432,674931.3460387897
2023-12-05 00:00:00 UTC,0.9803276219177097,34163735.688204125,1445322.2525880374
2023-12-06 00:00:00 UTC,0.9819968867680162,34143061.48626642,1249801.8700972316
2023-12-07 00:00:00 UTC,0.9818431868012023,34177247.3347103,252466.70186386653
2023-12-08 00:00:00 UTC,0.9814362861192593,34152462.55192011,628073.8507337485
2023-12-09 00:00:00 UTC,0.9819054884788775,34141994.294884026,41496.409099817494
2023-12-10 00:00:00 UTC,0.9826837126182039,34197849.29062327,284058.0607430858
2023-12-11 00:00:00 UTC,0.9814019206461064,34145387.29206168,1051254.6920907411
2023-12-12 00:00:00 UTC,0.982917950024361,34162851.85311537,709372.0899242294
2023-12-13 00:00:00 UTC,0.9808590731496774,34126044.04745155,1448794.132378116
2023-12-14 00:00:00 UTC,0.9811165939165356,34133481.13531864,976698.3332779391
2023-12-15 00:00:00 UTC,0.9816547515643115,34135796.264873795,2018352.1908598507
2023-12-16 00:00:00 UTC,0.9817420807440068,33977134.13545051,1224638.7019107
2023-12-17 00:00:00 UTC,0.9846234901657945,34146225.91022076,526965.1007126643
2023-12-18 00:00:00 UTC,0.9849000567510025,34170461.690485775,193429.00979428276
2023-12-19 00:00:00 UTC,0.9845526703698464,34226698.66307789,844224.1571640479
2023-12-20 00:00:00 UTC,0.9855262222396832,34257345.86253171,302313.22284871177
2023-12-21 00:00:00 UTC,0.9839109471191898,34227553.146362126,1352077.9734131147
2023-12-22 00:00:00 UTC,0.9803279936029173,34014415.96506629,2831217.0745867165
2023-12-23 00:00:00 UTC,0.9807697191285323,34090998.30671047,280909.0498508957
2023-12-24 00:00:00 UTC,0.9814801326340575,34103889.47798366,312476.55025793996
2023-12-25 00:00:00 UTC,0.980247815591084,34028367.315079555,1126693.6123785495
2023-12-26 00:00:00 UTC,0.9814400699406995,34101291.247232676,1086392.8107552084
2023-12-27 00:00:00 UTC,0.9817530782030679,34115274.319459155,26151.05592764302
2023-12-28 00:00:00 UTC,0.980016821354086,34049369.93056938,907436.5660539895
2023-12-29 00:00:00 UTC,0.97698522145579,33915191.582835354,1584459.7091740228
2023-12-30 00:00:00 UTC,0.9779176285683668,33926085.44029712,54276.425885248005
2023-12-31 00:00:00 UTC,0.9810234521697501,34052328.45988469,2013053.2771248894
2024-01-01 00:00:00 UTC,0.9804282534644044,34019975.84249892,1590132.9795626781
2024-01-02 00:00:00 UTC,0.981044247192808,33987881.41031416,920416.089872921
2024-01-03 00:00:00 UTC,0.9774347055507606,33911475.77278548,657131.7351673604
2024-01-04 00:00:00 UTC,0.9785931803855321,33943744.4213384,503690.3382189059
2024-01-05 00:00:00 UTC,0.9777798496636276,33936591.57500681,1707106.1549766976
2024-01-06 00:00:00 UTC,0.9781488306255601,33937104.0045484,762483.3080384971
2024-01-07 00:00:00 UTC,0.9778916429637924,33931078.439633355,175948.83362168525
2024-01-08 00:00:00 UTC,0.979388010002316,33926104.7535632,70175.61269381439
2024-01-09 00:00:00 UTC,0.9714956711696914,33671195.93337383,320347.8531422149
2024-01-10 00:00:00 UTC,0.97774648900806,33887325.49716335,768152.3947662308
2024-01-11 00:00:00 UTC,0.9807882854079434,33969496.09269085,564809.3751656786
2024-01-12 00:00:00 UTC,0.9805972679502616,33982854.2395875,1065939.8777791243
2024-01-13 00:00:00 UTC,0.9761258387603948,33840556.42151007,82488.98791966612
2024-01-14 00:00:00 UTC,0.9797281697325122,33933274.00144072,557744.9845753615
2024-01-15 00:00:00 UTC,0.9759802227761796,33987621.3431983,288582.88048164384
2024-01-16 00:00:00 UTC,0.9816984601250641,34051501.79769738,207562.45970385647
2024-01-17 00:00:00 UTC,0.9770196748925535,33826916.697416164,54622.32076659759
2024-01-18 00:00:00 UTC,0.9797089278511738,33875017.96042437,2166107.2233430888
2024-01-19 00:00:00 UTC,0.9764083841833084,33810215.57549837,48309.31501495198
2024-01-20 00:00:00 UTC,0.980811603673467,33957285.692545086,206843.6926868711
2024-01-21 00:00:00 UTC,0.9792983549654792,33885929.31006026,499805.98934874847
2024-01-22 00:00:00 UTC,0.9821218915489214,33879602.69900358,107357.91762328845
2024-01-23 00:00:00 UTC,0.9798210979203406,33933992.23362615,221663.8023195617
2024-01-24 00:00:00 UTC,0.983934302580734,33989955.851291746,788429.2518327642
2024-01-25 00:00:00 UTC,0.9821029957287477,33973973.34717229,1924628.507532467
2024-01-26 00:00:00 UTC,0.9927014943205361,34356892.45787012,8876450.687806495
2024-01-27 00:00:00 UTC,0.9960822523062026,34463620.83452758,6582090.787125135
2024-01-28 00:00:00 UTC,0.9949026207708725,34420017.82926667,300175.4924093243
2024-01-29 00:00:00 UTC,0.9942188864035494,34373467.35894502,2065735.9560461794
2024-01-30 00:00:00 UTC,0.9954132713834056,34423577.64521946,2557363.235382212
2024-01-31 00:00:00 UTC,1.0005130778704885,34503754.720625125,2106716.6439399766
2024-02-01 00:00:00 UTC,0.9923927692781465,34293378.72189504,2015497.6644778345
2024-02-02 00:00:00 UTC,0.9963124492223958,34449414.88681353,440906.6741274577
2024-02-03 00:00:00 UTC,0.9977860218235199,34452281.40988609,356650.1705647486
2024-02-04 00:00:00 UTC,0.9970809569693677,34364406.43883101,618483.5725216516
2024-02-05 00:00:00 UTC,0.9959451455149156,34428089.738046534,335188.95056240476
2024-02-06 00:00:00 UTC,0.9980755420941102,34483879.74314082,394384.31584360485
2024-02-07 00:00:00 UTC,0.9960912082878743,34398304.77841913,215283.8251158077
2024-02-08 00:00:00 UTC,0.9957221069688962,34420681.39807267,765859.4616774062
2024-02-09 00:00:00 UTC,0.9950371798114477,34403157.22857511,188161.7996216431
2024-02-10 00:00:00 UTC,0.9940539960541129,34352108.2580944,48041.80370450175
2024-02-11 00:00:00 UTC,0.9941968678152571,34355933.93621027,32895.815894323234
2024-02-12 00:00:00 UTC,0.9957674645524834,34339844.184450775,142192.38371083263
2024-02-13 00:00:00 UTC,0.9963703881879772,34421434.086946845,53086.270064455835
2024-02-14 00:00:00 UTC,0.9962753171225036,34324055.67246633,351102.50629736413
2024-02-15 00:00:00 UTC,0.9926421318223725,34270397.85244823,536039.078386692
2024-02-16 00:00:00 UTC,0.9906193457226701,34196775.674736746,891829.7039117558
2024-02-17 00:00:00 UTC,0.9929130880121019,34263747.16028549,337119.6260615437
2024-02-18 00:00:00 UTC,0.9925560350326783,34233711.40186078,154220.28466688967
2024-02-19 00:00:00 UTC,0.9950216342671326,34318918.4869524,298948.07555786194
2024-02-20 00:00:00 UTC,0.9892807235864729,34098171.92179515,902928.3368846201
2024-02-21 00:00:00 UTC,0.991242484004583,34182277.570991985,207485.6524133912
2024-02-22 00:00:00 UTC,0.9899562717639826,34157610.75489444,74415.91043394762
2024-02-23 00:00:00 UTC,0.9909658045849671,34141030.551000096,304884.7975283924
2024-02-24 00:00:00 UTC,0.992159854019716,34176763.30369142,291523.0459609501
2024-02-25 00:00:00 UTC,0.986037458327774,33974562.71789978,523586.72491462965
2024-02-26 00:00:00 UTC,0.989928548421973,34108026.5160842,239764.16959381063
2024-02-27 00:00:00 UTC,0.9942516921736372,34246909.502037734,8453848.76389309
2024-02-28 00:00:00 UTC,0.9961304860152049,34268310.33842601,461903.3894973572
2024-02-29 00:00:00 UTC,0.9951407929909729,34207719.80288585,699622.9396826761
2024-03-01 00:00:00 UTC,0.9922594573560424,34176297.95131377,1047578.6607924941
2024-03-02 00:00:00 UTC,0.9906611632798118,34066397.606701784,853408.8011011388
2024-03-03 00:00:00 UTC,0.9910385320684301,39076190.68697196,5455721.250843281
2024-03-04 00:00:00 UTC,0.9926115029175381,39118152.73419673,241468.12317806625
2024-03-05 00:00:00 UTC,0.992657481093437,39088879.68043558,647152.7269360573
2024-03-06 00:00:00 UTC,0.9917069285584541,39106170.669382736,103640.74447953478
2024-03-07 00:00:00 UTC,0.9941594488143316,39153110.76774514,91847.80213432903
2024-03-08 00:00:00 UTC,0.9848039512871909,38755280.78621651,1694893.5480712524
2024-03-09 00:00:00 UTC,0.9882708223065324,38910172.14442755,939332.5983301232
2024-03-10 00:00:00 UTC,0.9910235664837552,39018451.51801478,488214.33653636667
2024-03-11 00:00:00 UTC,0.9930260982136566,39121250.68714922,1244396.803724667
2024-03-12 00:00:00 UTC,0.9916275525663674,39039512.28709209,1399936.300115531
2024-03-13 00:00:00 UTC,0.9918431381505528,39046882.91658303,2056097.7155955888
2024-03-14 00:00:00 UTC,0.9891702988464754,38918276.12689397,6148699.340793582
2024-03-15 00:00:00 UTC,0.9917787449499893,39021092.26050725,287675.6960502966
2024-03-16 00:00:00 UTC,0.9906836786048615,39031807.499496296,352221.6272350618
2024-03-17 00:00:00 UTC,0.9922885798847428,38984568.84772854,678091.1021471883
2024-03-18 00:00:00 UTC,0.9969725776833983,39152152.72941571,688167.7566430419
2024-03-19 00:00:00 UTC,0.9914816123508169,38996012.30846792,265662.0536355988
2024-03-20 00:00:00 UTC,0.995769348426578,39151651.322131105,1025216.472307652
2024-03-21 00:00:00 UTC,0.9951218038311493,39163618.16603625,1147734.5757336526
2024-03-22 00:00:00 UTC,0.9966178958148453,39178820.223151505,3457232.7124279267
2024-03-23 00:00:00 UTC,0.9965751531370777,39107250.58372946,812875.323724267
2024-03-24 00:00:00 UTC,0.9961094434504391,39142978.05868191,1180833.1022898448
2024-03-25 00:00:00 UTC,0.9945687058419518,39142089.32464307,2505739.427881011
2024-03-26 00:00:00 UTC,0.9959105767354886,39038819.029072925,909481.5606234451
2024-03-27 00:00:00 UTC,0.9942260562692953,39052683.92191527,2294244.2666765857
2024-03-28 00:00:00 UTC,1.000976757009783,39137868.0788947,1518311.5974977356
2024-03-29 00:00:00 UTC,0.9950583253121468,41075972.12649647,3459962.009850637
2024-03-30 00:00:00 UTC,0.9946233073924771,41024900.00086906,2597127.758353848
2024-03-31 00:00:00 UTC,0.9938672285910447,40994687.727977544,1399585.7466195885
2024-04-01 00:00:00 UTC,0.9961401009009596,41066311.98488029,626721.3571530216
2024-04-02 00:00:00 UTC,0.9947342611808327,41060141.32273927,4085847.429653003
2024-04-03 00:00:00 UTC,0.9911272896884901,44870615.07616057,10447104.571869504
2024-04-04 00:00:00 UTC,0.9912644071577679,44881266.92789168,4102258.71906012
2024-04-05 00:00:00 UTC,0.9927137026343162,44911316.35048058,8353342.2441606335
2024-04-06 00:00:00 UTC,0.9936388812338165,45017133.141528405,4893934.65840916
2024-04-07 00:00:00 UTC,0.9909132717471693,44858772.028500274,2062635.701543429
2024-04-08 00:00:00 UTC,0.9937049553754727,44964727.578319624,4500013.813509992
2024-04-09 00:00:00 UTC,0.9955220809203623,44796633.55608601,6956821.55107391
2024-04-10 00:00:00 UTC,0.995525962395003,45922307.65572673,3302101.9263212457
2024-04-11 00:00:00 UTC,0.9933849691017057,46875273.10526037,4721254.803071421
2024-04-12 00:00:00 UTC,0.9956035065501844,46948671.137706034,3083987.053263407
2024-04-13 00:00:00 UTC,0.9958178984834077,46680090.68059049,4882106.741433903
2024-04-14 00:00:00 UTC,0.9925770442207413,46700561.365765736,5512214.801380419
2024-04-15 00:00:00 UTC,0.9935422142356837,46891842.3246363,9006153.460079147
2024-04-16 00:00:00 UTC,0.9915546166400563,46690420.47717897,4476773.34480046
2024-04-17 00:00:00 UTC,0.9914127819418416,46714670.728470825,1259579.9359255147
2024-04-18 00:00:00 UTC,0.9918340711503308,46751446.87309735,14902348.44603184
2024-04-19 00:00:00 UTC,0.9945003694440223,46832249.0592024,21266002.002104193
2024-04-20 00:00:00 UTC,0.995436716712632,46949933.453598544,34305210.213209204
2024-04-21 00:00:00 UTC,0.9955558944472813,46767573.27829125,2181701.250801735
2024-04-22 00:00:00 UTC,0.9979216001548081,46957636.74711932,10089729.185958017
2024-04-23 00:00:00 UTC,0.9977965270942154,49016836.188471526,6115775.3146071
2024-04-24 00:00:00 UTC,0.9976195873928928,48975311.92180972,5962860.044917194
2024-04-25 00:00:00 UTC,0.9960120506746132,48757387.28549524,19780163.496906247
2024-04-26 00:00:00 UTC,0.9966704131467896,48776878.63588863,5723006.434917428
2024-04-27 00:00:00 UTC,0.9964111105595309,48815708.19420509,5897440.263860601
2024-04-28 00:00:00 UTC,0.9971419931972882,48807862.48913773,4888051.911519428
2024-04-29 00:00:00 UTC,0.9975757971128306,48950092.13744594,1704119.08746823
2024-04-30 00:00:00 UTC,0.9966943334685668,48820788.49072026,3319187.9436729946
2024-05-01 00:00:00 UTC,0.9982233657564635,49048465.1180657,18619232.259252537
2024-05-02 00:00:00 UTC,0.9963198623403482,48985048.78676442,30699867.354547042
2024-05-03 00:00:00 UTC,0.9984181980155977,50865539.05401782,12207424.454769699
2024-05-04 00:00:00 UTC,0.9971751847258558,50951815.07062113,3722613.1113873543
2024-05-05 00:00:00 UTC,0.997709186807362,51136598.08850818,1205220.8335198222


==> data/USDC-1y-Variable_borrow_rate-ethereum-v3-aavescan-2024-05-04T03_03_35.101Z.csv <==
timestamp,date,Variable borrow rate
1683767495000,2023-05-11T01:11:35.000Z,3.555167314405177
1683844667000,2023-05-11T22:37:47.000Z,3.491522018036396
1683923111000,2023-05-12T20:25:11.000Z,3.5210418847823868
1683998867000,2023-05-13T17:27:47.000Z,3.5644062035804027
1684077659000,2023-05-14T15:20:59.000Z,3.5346062691603084
1684154111000,2023-05-15T12:35:11.000Z,3.539680930456861
1684231799000,2023-05-16T10:09:59.000Z,3.569452908886344
1684309775000,2023-05-17T07:49:35.000Z,3.5603501700499254
1684389287000,2023-05-18T05:54:47.000Z,3.3758364567002395
1684467899000,2023-05-19T03:44:59.000Z,3.485999376287608
1684543367000,2023-05-20T00:42:47.000Z,3.417874338948325
1684620899000,2023-05-20T22:14:59.000Z,3.4023965770141302
1684699547000,2023-05-21T20:05:47.000Z,3.124336922496364
1684778387000,2023-05-22T17:59:47.000Z,3.3080025618392637
1684858115000,2023-05-23T16:08:35.000Z,2.994330354681273
1684936151000,2023-05-24T13:49:11.000Z,3.0080534237923793
1685010059000,2023-05-25T10:20:59.000Z,3.0295993743821295
1685092151000,2023-05-26T09:09:11.000Z,3.0842901314498508
1685166803000,2023-05-27T05:53:23.000Z,2.984787576758626
1685243627000,2023-05-28T03:13:47.000Z,3.128862421615718
1685320955000,2023-05-29T00:42:35.000Z,3.27733680707616
1685400755000,2023-05-29T22:52:35.000Z,3.3716840753821447
1685476103000,2023-05-30T19:48:23.000Z,3.463831680512518
1685557199000,2023-05-31T18:19:59.000Z,3.4044720290528203
1685633195000,2023-06-01T15:26:35.000Z,3.3816606486256484
1685709587000,2023-06-02T12:39:47.000Z,3.3379411150445963
1685790827000,2023-06-03T11:13:47.000Z,3.3285170519525282
1685867819000,2023-06-04T08:36:59.000Z,3.3968528101454685
1685944835000,2023-06-05T06:00:35.000Z,3.3864043533535564
1686021419000,2023-06-06T03:16:59.000Z,3.3968685809914723
1686098339000,2023-06-07T00:38:59.000Z,3.2599904118364136
1686176327000,2023-06-07T22:18:47.000Z,3.2277352298744755
1686253859000,2023-06-08T19:50:59.000Z,3.2083789482972818
1686331619000,2023-06-09T17:26:59.000Z,2.941526983500875
1686410051000,2023-06-10T15:14:11.000Z,2.8451617023947793
1686487847000,2023-06-11T12:50:47.000Z,2.87091318910326
1686564923000,2023-06-12T10:15:23.000Z,2.80674349397479
1686642815000,2023-06-13T07:53:35.000Z,2.7518731463443817
1686720599000,2023-06-14T05:29:59.000Z,2.802018733069894
1686798335000,2023-06-15T03:05:35.000Z,2.795294913303034
1686876743000,2023-06-16T00:52:23.000Z,2.975386811014968
1686954131000,2023-06-16T22:22:11.000Z,3.217931102167304
1687032371000,2023-06-17T20:06:11.000Z,3.2467649443554425
1687110539000,2023-06-18T17:48:59.000Z,3.2087158426021913
1687186967000,2023-06-19T15:02:47.000Z,3.173052003256685
1687264403000,2023-06-20T12:33:23.000Z,3.137992051704846
1687342739000,2023-06-21T10:18:59.000Z,3.4079438278770797
1687421255000,2023-06-22T08:07:35.000Z,3.628062338843951
1687497971000,2023-06-23T05:26:11.000Z,3.443302208249907
1687575923000,2023-06-24T03:05:23.000Z,3.4840794141881815
1687655123000,2023-06-25T01:05:23.000Z,3.396932129307794
1687731239000,2023-06-25T22:13:59.000Z,3.326865067840312
1687809239000,2023-06-26T19:53:59.000Z,3.233932796378975
1687887755000,2023-06-27T17:42:35.000Z,3.272656001942168
1687965035000,2023-06-28T15:10:35.000Z,3.2931010561157454
1688043215000,2023-06-29T12:53:35.000Z,3.1855853261875753
1688119799000,2023-06-30T10:09:59.000Z,3.3153657296109573
1688197691000,2023-07-01T07:48:11.000Z,3.4125927788362627
1688275643000,2023-07-02T05:27:23.000Z,3.4350220440808688
1688353643000,2023-07-03T03:07:23.000Z,3.4564380423495265
1688433395000,2023-07-04T01:16:35.000Z,3.400538383355212
1688509295000,2023-07-04T22:21:35.000Z,3.384556477047595
1688589647000,2023-07-05T20:40:47.000Z,3.3527191215553653
1688664779000,2023-07-06T17:32:59.000Z,3.3704361376478067
1688741987000,2023-07-07T14:59:47.000Z,3.3578476179379084
1688820359000,2023-07-08T12:45:59.000Z,3.3996802233577816
1688897495000,2023-07-09T10:11:35.000Z,3.3392667464646255
1688975999000,2023-07-10T07:59:59.000Z,3.2720281085616647
1689054899000,2023-07-11T05:54:59.000Z,3.3118200242168068
1689131675000,2023-07-12T03:14:35.000Z,3.397669354570257
1689211751000,2023-07-13T01:29:11.000Z,3.443832619426106
1689286175000,2023-07-13T22:09:35.000Z,3.4841701483849756
1689363935000,2023-07-14T19:45:35.000Z,26.883134003526948
1689442523000,2023-07-15T17:35:23.000Z,3.3938668866614523
1689520751000,2023-07-16T15:19:11.000Z,4.4074747306766415
1689597599000,2023-07-17T12:39:59.000Z,3.472659695034659
1689676991000,2023-07-18T10:43:11.000Z,3.376432143880287
1689755399000,2023-07-19T08:29:59.000Z,3.4399081265722944
1689831095000,2023-07-20T05:31:35.000Z,3.4710210196419484
1689910775000,2023-07-21T03:39:35.000Z,3.442046837188253
1689987155000,2023-07-22T00:52:35.000Z,3.350992763763048
1690063967000,2023-07-22T22:12:47.000Z,3.358436162125891
1690141655000,2023-07-23T19:47:35.000Z,3.359857882900731
1690221059000,2023-07-24T17:50:59.000Z,3.3834914399081106
1690297439000,2023-07-25T15:03:59.000Z,3.4037282227913734
1690377179000,2023-07-26T13:12:59.000Z,3.478145994460842
1690454999000,2023-07-27T10:49:59.000Z,3.4912515348860005
1690531055000,2023-07-28T07:57:35.000Z,3.465270089031239
1690609331000,2023-07-29T05:42:11.000Z,3.4697049626742094
1690687523000,2023-07-30T03:25:23.000Z,3.4619153742592395
1690763831000,2023-07-31T00:37:11.000Z,37.90031765593487
1690841363000,2023-07-31T22:09:23.000Z,20.726899287694387
1690919375000,2023-08-01T19:49:35.000Z,5.212241144804774
1690997567000,2023-08-02T17:32:47.000Z,8.73088693092049
1691074991000,2023-08-03T15:03:11.000Z,10.375245114588832
1691153579000,2023-08-04T12:52:59.000Z,7.989099631632568
1691231711000,2023-08-05T10:35:11.000Z,6.991442533653592
1691311031000,2023-08-06T08:37:11.000Z,3.6067676929811467
1691388131000,2023-08-07T06:02:11.000Z,4.5579200405570806
1691463743000,2023-08-08T03:02:23.000Z,7.675944301418915
1691541887000,2023-08-09T00:44:47.000Z,6.375142030755117
1691619071000,2023-08-09T22:11:11.000Z,10.915225175338177
1691697023000,2023-08-10T19:50:23.000Z,7.496190925035237
1691774627000,2023-08-11T17:23:47.000Z,13.174768425471482
1691852399000,2023-08-12T14:59:59.000Z,7.816955123469363
1691930255000,2023-08-13T12:37:35.000Z,5.085485546614081
1692008147000,2023-08-14T10:15:47.000Z,7.852492201235305
1692085595000,2023-08-15T07:46:35.000Z,9.38992802670804
1692163739000,2023-08-16T05:28:59.000Z,3.46175185715393
1692241283000,2023-08-17T03:01:23.000Z,3.4938003989635606
1692318923000,2023-08-18T00:35:23.000Z,8.420990596599502
1692397019000,2023-08-18T22:16:59.000Z,3.3796424526655953
1692474455000,2023-08-19T19:47:35.000Z,3.363530978577965
1692554123000,2023-08-20T17:55:23.000Z,3.4999210684095314
1692631811000,2023-08-21T15:30:11.000Z,3.3935572353520778
1692707627000,2023-08-22T12:33:47.000Z,3.366446684239452
1692786227000,2023-08-23T10:23:47.000Z,3.1807097518100425
1692863375000,2023-08-24T07:49:35.000Z,3.2218577629707434
1692941123000,2023-08-25T05:25:23.000Z,3.274738798673951
1693019087000,2023-08-26T03:04:47.000Z,3.34094466747042
1693098923000,2023-08-27T01:15:23.000Z,3.3648765305210317
1693174907000,2023-08-27T22:21:47.000Z,3.431702721027806
1693251971000,2023-08-28T19:46:11.000Z,4.899835051298884
1693330319000,2023-08-29T17:31:59.000Z,6.338362427907296
1693407503000,2023-08-30T14:58:23.000Z,3.785344747224039
1693485407000,2023-08-31T12:36:47.000Z,3.6064115894191517
1693565363000,2023-09-01T10:49:23.000Z,3.463252459515702
1693641059000,2023-09-02T07:50:59.000Z,3.385009290148865
1693719011000,2023-09-03T05:30:11.000Z,3.3708693402840195
1693799315000,2023-09-04T03:48:35.000Z,3.4719406527397108
1693876343000,2023-09-05T01:12:23.000Z,3.466907363933073
1693952207000,2023-09-05T22:16:47.000Z,9.521778403913029
1694031023000,2023-09-06T20:10:23.000Z,3.479109163523739
1694109095000,2023-09-07T17:51:35.000Z,3.442907286450988
1694185619000,2023-09-08T15:06:59.000Z,3.482597636670921
1694264027000,2023-09-09T12:53:47.000Z,3.472934534227495
1694341079000,2023-09-10T10:17:59.000Z,3.4361058239857667
1694419187000,2023-09-11T07:59:47.000Z,3.4965607948513946
1694496323000,2023-09-12T05:25:23.000Z,3.486313941384651
1694575415000,2023-09-13T03:23:35.000Z,7.9636448764427925
1694653439000,2023-09-14T01:03:59.000Z,5.092662434093316
1694730371000,2023-09-14T22:26:11.000Z,3.48390156428832
1694807675000,2023-09-15T19:54:35.000Z,3.49947519248003
1694886215000,2023-09-16T17:43:35.000Z,4.089726868698017
1694963063000,2023-09-17T15:04:23.000Z,3.848997234911115
1695040427000,2023-09-18T12:33:47.000Z,3.48230153512468
1695118727000,2023-09-19T10:18:47.000Z,3.479430925778231
1695196559000,2023-09-20T07:55:59.000Z,3.447179532920061
1695273959000,2023-09-21T05:25:59.000Z,3.853801314553283
1695352631000,2023-09-22T03:17:11.000Z,3.4591392035774855
1695429683000,2023-09-23T00:41:23.000Z,5.728705662171739
1695507719000,2023-09-23T22:21:59.000Z,6.093437929086119
1695584831000,2023-09-24T19:47:11.000Z,4.337808064317477
1695663647000,2023-09-25T17:40:47.000Z,3.4909978254385976
1695740687000,2023-09-26T15:04:47.000Z,3.7846488486464427
1695818375000,2023-09-27T12:39:35.000Z,3.9451963911009305
1695897455000,2023-09-28T10:37:35.000Z,4.6817173368426825
1695974123000,2023-09-29T07:55:23.000Z,5.151527078319502
1696052279000,2023-09-30T05:37:59.000Z,4.950055919956402
1696130243000,2023-10-01T03:17:23.000Z,4.407783525714466
1696206839000,2023-10-02T00:33:59.000Z,3.3697889687849707
1696285319000,2023-10-02T22:21:59.000Z,10.27245933651766
1696364555000,2023-10-03T20:22:35.000Z,3.4644498705878997
1696441619000,2023-10-04T17:46:59.000Z,3.419486017468311
1696517879000,2023-10-05T14:57:59.000Z,6.709031408701863
1696595867000,2023-10-06T12:37:47.000Z,4.80927730457144
1696673375000,2023-10-07T10:09:35.000Z,4.451884313900917
1696752023000,2023-10-08T08:00:23.000Z,4.187886463820758
1696829819000,2023-10-09T05:36:59.000Z,3.4634373284944315
1696906883000,2023-10-10T03:01:23.000Z,4.860375261795173
1696984451000,2023-10-11T00:34:11.000Z,3.8754282346227744
1697063519000,2023-10-11T22:31:59.000Z,4.269522362530848
1697140307000,2023-10-12T19:51:47.000Z,3.4939396364146846
1697217827000,2023-10-13T17:23:47.000Z,3.484085098790946
1697296151000,2023-10-14T15:09:11.000Z,3.411203599714052
1697373419000,2023-10-15T12:36:59.000Z,4.585506903496509
1697451431000,2023-10-16T10:17:11.000Z,4.564372771917173
1697528795000,2023-10-17T07:46:35.000Z,4.998731820373911
1697607395000,2023-10-18T05:36:35.000Z,5.5418608431467185
1697684615000,2023-10-19T03:03:35.000Z,3.471745305526472
1697762675000,2023-10-20T00:44:35.000Z,3.4918085915044617
1697840435000,2023-10-20T22:20:35.000Z,3.465778022174583
1697917583000,2023-10-21T19:46:23.000Z,3.4516472524324366
1697995619000,2023-10-22T17:26:59.000Z,3.717761941828193
1698073199000,2023-10-23T14:59:59.000Z,8.595665043593405
1698150851000,2023-10-24T12:34:11.000Z,5.987174359313799
1698230891000,2023-10-25T10:48:11.000Z,5.0392789612539515
1698306479000,2023-10-26T07:47:59.000Z,4.010777167884486
1698385451000,2023-10-27T05:44:11.000Z,7.173766486675495
1698461963000,2023-10-28T02:59:23.000Z,8.120170124070768
1698539627000,2023-10-29T00:33:47.000Z,4.808107491805092
1698617447000,2023-10-29T22:10:47.000Z,5.961387188678082
1698695171000,2023-10-30T19:46:11.000Z,9.50673771134708
1698772967000,2023-10-31T17:22:47.000Z,3.483513290783251
1698850967000,2023-11-01T15:02:47.000Z,3.4949025853088345
1698928811000,2023-11-02T12:40:11.000Z,4.728148935271238
1699006727000,2023-11-03T10:18:47.000Z,4.703594422546084
1699084127000,2023-11-04T07:48:47.000Z,7.738043582982686
1699162091000,2023-11-05T05:28:11.000Z,6.408915570949777
1699239575000,2023-11-06T02:59:35.000Z,12.744847082200938
1699317251000,2023-11-07T00:34:11.000Z,3.425616591843704
1699395167000,2023-11-07T22:12:47.000Z,7.839789392972227
1699473071000,2023-11-08T19:51:11.000Z,9.237660955985904
1699550495000,2023-11-09T17:21:35.000Z,9.283684447956208
1699628411000,2023-11-10T15:00:11.000Z,7.457078764299809
1699706183000,2023-11-11T12:36:23.000Z,3.4619672588483765
1699785155000,2023-11-12T10:32:35.000Z,8.516028112372426
1699861703000,2023-11-13T07:48:23.000Z,3.490730310178705
1699939331000,2023-11-14T05:22:11.000Z,12.140635212011926
1700017211000,2023-11-15T03:00:11.000Z,9.285539112350719
1700095631000,2023-11-16T00:47:11.000Z,11.954002346181511
1700172599000,2023-11-16T22:09:59.000Z,8.962014361345629
1700251691000,2023-11-17T20:08:11.000Z,4.030998538167723
1700329211000,2023-11-18T17:40:11.000Z,3.4704517711719483
1700406287000,2023-11-19T15:04:47.000Z,7.093351607711402
1700484239000,2023-11-20T12:43:59.000Z,6.8898260068231405
1700561879000,2023-11-21T10:17:59.000Z,3.6570223923633023
1700640227000,2023-11-22T08:03:47.000Z,6.688242416557547
1700717195000,2023-11-23T05:26:35.000Z,3.4800162786467213
1700794859000,2023-11-24T03:00:59.000Z,7.515196486089882
1700873303000,2023-11-25T00:48:23.000Z,5.205287413687645
1700951375000,2023-11-25T22:29:35.000Z,7.032110103665977
1701030635000,2023-11-26T20:30:35.000Z,7.210496853454488
1701105683000,2023-11-27T17:21:23.000Z,8.32683877533128
1701183695000,2023-11-28T15:01:35.000Z,9.515237279746758
1701262775000,2023-11-29T12:59:35.000Z,6.091641210873641
1701339767000,2023-11-30T10:22:47.000Z,4.911553940225882
1701416735000,2023-12-01T07:45:35.000Z,4.8444063642926585
1701495143000,2023-12-02T05:32:23.000Z,10.525227376568782
1701572399000,2023-12-03T02:59:59.000Z,4.990389146852016
1701650003000,2023-12-04T00:33:23.000Z,8.630973022470597
1701727907000,2023-12-04T22:11:47.000Z,6.947888116110967
1701805667000,2023-12-05T19:47:47.000Z,8.27282089749984
1701883883000,2023-12-06T17:31:23.000Z,4.947467735746836
1701961403000,2023-12-07T15:03:23.000Z,6.951328612563011
1702038911000,2023-12-08T12:35:11.000Z,9.11828516642622
1702117055000,2023-12-09T10:17:35.000Z,8.509151422315611
1702195031000,2023-12-10T07:57:11.000Z,6.084700119487804
1702272263000,2023-12-11T05:24:23.000Z,4.995769515420661
1702350695000,2023-12-12T03:11:35.000Z,17.96815097139327
1702428107000,2023-12-13T00:41:47.000Z,8.454287265062337
1702505411000,2023-12-13T22:10:11.000Z,10.956779063802582
1702583135000,2023-12-14T19:45:35.000Z,7.197658988105378
1702660967000,2023-12-15T17:22:47.000Z,10.838415333257133
1702738739000,2023-12-16T14:58:59.000Z,5.4142830076578425
1702816655000,2023-12-17T12:37:35.000Z,6.401024346509604
1702894535000,2023-12-18T10:15:35.000Z,8.055586519054584
1702971935000,2023-12-19T07:45:35.000Z,6.668889802292557
1703050607000,2023-12-20T05:36:47.000Z,11.118406040626684
1703129159000,2023-12-21T03:25:59.000Z,5.461565136406923
1703205215000,2023-12-22T00:33:35.000Z,8.239302552204588
1703283203000,2023-12-22T22:13:23.000Z,12.6522776862427
1703360771000,2023-12-23T19:46:11.000Z,8.660586952307847
1703439755000,2023-12-24T17:42:35.000Z,6.977157322332768
1703518787000,2023-12-25T15:39:47.000Z,7.817185314638582
1703594147000,2023-12-26T12:35:47.000Z,13.510173963935303
1703672699000,2023-12-27T10:24:59.000Z,8.257480112357397
1703749655000,2023-12-28T07:47:35.000Z,14.597636911618944
1703828063000,2023-12-29T05:34:23.000Z,9.294773876402813
1703905115000,2023-12-30T02:58:35.000Z,12.883082952675114
1703985959000,2023-12-31T01:25:59.000Z,8.002415186232044
1704061103000,2023-12-31T22:18:23.000Z,10.574898355209479
1704138335000,2024-01-01T19:45:35.000Z,11.129469699106
1704216143000,2024-01-02T17:22:23.000Z,13.561130741403638
1704294371000,2024-01-03T15:06:11.000Z,7.700510368948619
1704371663000,2024-01-04T12:34:23.000Z,10.035279375969653
1704449399000,2024-01-05T10:09:59.000Z,8.813856776510399
1704527999000,2024-01-06T07:59:59.000Z,7.01301032974647
1704605015000,2024-01-07T05:23:35.000Z,23.336150500550286
1704682655000,2024-01-08T02:57:35.000Z,8.221851431487002
1704760547000,2024-01-09T00:35:47.000Z,9.790272076013975
1704838379000,2024-01-09T22:12:59.000Z,6.4849416926284675
1704916019000,2024-01-10T19:46:59.000Z,10.021202438138399
1704993731000,2024-01-11T17:22:11.000Z,11.011247264840634
1705071455000,2024-01-12T14:57:35.000Z,4.986082567878907
1705149503000,2024-01-13T12:38:23.000Z,8.957985262595843
1705228511000,2024-01-14T10:35:11.000Z,4.993175437910731
1705304975000,2024-01-15T07:49:35.000Z,4.925929533507325
1705382603000,2024-01-16T05:23:23.000Z,5.796658244605776
1705460387000,2024-01-17T02:59:47.000Z,5.956096731548193
1705539251000,2024-01-18T00:54:11.000Z,10.363305229582378
1705616291000,2024-01-18T22:18:11.000Z,13.338290864135013
1705694003000,2024-01-19T19:53:23.000Z,9.926989386522733
1705771427000,2024-01-20T17:23:47.000Z,7.330714505230209
1705849151000,2024-01-21T14:59:11.000Z,5.9797418825160875
1705926923000,2024-01-22T12:35:23.000Z,7.263385576391013
1706004635000,2024-01-23T10:10:35.000Z,5.9895249830814326
1706082407000,2024-01-24T07:46:47.000Z,5.973082281964374
1706160407000,2024-01-25T05:26:47.000Z,5.960991171238147
1706238911000,2024-01-26T03:15:11.000Z,5.774101526338827
1706316107000,2024-01-27T00:41:47.000Z,5.759412717513541
1706394743000,2024-01-27T22:32:23.000Z,5.74478178004652
1706471375000,2024-01-28T19:49:35.000Z,5.746769664302502
1706548883000,2024-01-29T17:21:23.000Z,5.797585191380992
1706626739000,2024-01-30T14:58:59.000Z,5.88806126263956
1706705651000,2024-01-31T12:54:11.000Z,7.154935596996704
1706782547000,2024-02-01T10:15:47.000Z,6.668987195596367
1706860319000,2024-02-02T07:51:59.000Z,6.526938003129928
1706940215000,2024-02-03T06:03:35.000Z,5.983276976790558
1707016103000,2024-02-04T03:08:23.000Z,5.97742367346091
1707093575000,2024-02-05T00:39:35.000Z,5.927281268616429
1707171335000,2024-02-05T22:15:35.000Z,5.9101688468985545
1707250163000,2024-02-06T20:09:23.000Z,5.973381693243873
1707326831000,2024-02-07T17:27:11.000Z,5.993249839053924
1707405515000,2024-02-08T15:18:35.000Z,9.440116024987006
1707482111000,2024-02-09T12:35:11.000Z,11.485493847584115
1707560003000,2024-02-10T10:13:23.000Z,8.695299937024222
1707637847000,2024-02-11T07:50:47.000Z,13.83938657040229
1707715487000,2024-02-12T05:24:47.000Z,10.747134050464874
1707793091000,2024-02-13T02:58:11.000Z,11.91074028560972
1707871199000,2024-02-14T00:39:59.000Z,11.529924982185214
1707948803000,2024-02-14T22:13:23.000Z,8.371627073457343
1708026455000,2024-02-15T19:47:35.000Z,6.245410267956064
1708104443000,2024-02-16T17:27:23.000Z,8.806989077148293
1708183043000,2024-02-17T15:17:23.000Z,10.643026265674836
1708260383000,2024-02-18T12:46:23.000Z,9.563168920736324
1708337387000,2024-02-19T10:09:47.000Z,6.293050025867574
1708415423000,2024-02-20T07:50:23.000Z,9.74135759935353
1708493159000,2024-02-21T05:25:59.000Z,9.903096218313507
1708570655000,2024-02-22T02:57:35.000Z,8.48371419397396
1708648559000,2024-02-23T00:35:59.000Z,11.527172639206674
1708726799000,2024-02-23T22:19:59.000Z,9.542941345948275
1708803983000,2024-02-24T19:46:23.000Z,10.127632888503522
1708881971000,2024-02-25T17:26:11.000Z,8.832103494702515
1708959575000,2024-02-26T14:59:35.000Z,11.60294405506461
1709037455000,2024-02-27T12:37:35.000Z,14.092248599695203
1709114975000,2024-02-28T10:09:35.000Z,9.214359529608052
1709192939000,2024-02-29T07:48:59.000Z,17.678451711876676
1709270639000,2024-03-01T05:23:59.000Z,10.854421798140791
1709348843000,2024-03-02T03:07:23.000Z,7.779833960488585
1709427335000,2024-03-03T00:55:35.000Z,15.553481615605198
1709504291000,2024-03-03T22:18:11.000Z,17.21155769832472
1709581595000,2024-03-04T19:46:35.000Z,9.22434146953689
1709659331000,2024-03-05T17:22:11.000Z,15.531782116046351
1709737283000,2024-03-06T15:01:23.000Z,12.624072933973915
1709816243000,2024-03-07T12:57:23.000Z,8.5960110502669
1709892815000,2024-03-08T10:13:35.000Z,12.034391617623061
1709970395000,2024-03-09T07:46:35.000Z,6.35705933311031
1710048107000,2024-03-10T05:21:47.000Z,12.336479727695751
1710125891000,2024-03-11T02:58:11.000Z,19.12833605694854
1710203675000,2024-03-12T00:34:35.000Z,16.459946451557023
1710281531000,2024-03-12T22:12:11.000Z,12.7963004736295
1710359447000,2024-03-13T19:50:47.000Z,14.672349033004211
1710436967000,2024-03-14T17:22:47.000Z,21.506587678798766
1710514667000,2024-03-15T14:57:47.000Z,14.765758035081562
1710592427000,2024-03-16T12:33:47.000Z,17.261742656368998
1710670187000,2024-03-17T10:09:47.000Z,15.672747324808213
1710747935000,2024-03-18T07:45:35.000Z,5.918524386173876
1710825707000,2024-03-19T05:21:47.000Z,9.447281280747019
1710903767000,2024-03-20T03:02:47.000Z,24.438477427403242
1710981227000,2024-03-21T00:33:47.000Z,5.955532566708706
1711059683000,2024-03-21T22:21:23.000Z,9.54367735765053
1711137311000,2024-03-22T19:55:11.000Z,5.881135938048613
1711215023000,2024-03-23T17:30:23.000Z,13.610351957323365
1711294415000,2024-03-24T15:33:35.000Z,10.498044529599854
1711370039000,2024-03-25T12:33:59.000Z,14.140292231619117
1711447991000,2024-03-26T10:13:11.000Z,10.971223320996065
1711527959000,2024-03-27T08:25:59.000Z,14.082285896494612
1711603415000,2024-03-28T05:23:35.000Z,16.197633543510296
1711682843000,2024-03-29T03:27:23.000Z,10.348800418200124
1711759283000,2024-03-30T00:41:23.000Z,18.06889965203971
1711836851000,2024-03-30T22:14:11.000Z,14.96222926986461
1711914395000,2024-03-31T19:46:35.000Z,5.850030517781377
1711992263000,2024-04-01T17:24:23.000Z,11.131765157419007
1712069975000,2024-04-02T14:59:35.000Z,5.998727186252493
1712147723000,2024-04-03T12:35:23.000Z,9.36929316505614
1712226287000,2024-04-04T10:24:47.000Z,11.076278276093488
1712303399000,2024-04-05T07:49:59.000Z,7.495093235491099
1712381435000,2024-04-06T05:30:35.000Z,10.607964548083183
1712459459000,2024-04-07T03:10:59.000Z,8.688077583127772
1712536859000,2024-04-08T00:40:59.000Z,5.972549195710813
1712614211000,2024-04-08T22:10:11.000Z,10.567702595147523
1712692871000,2024-04-09T20:01:11.000Z,14.23818878842901
1712770115000,2024-04-10T17:28:35.000Z,15.616855263433633
1712847575000,2024-04-11T14:59:35.000Z,11.863787013460763
1712927195000,2024-04-12T13:06:35.000Z,11.757024812128961
1713004427000,2024-04-13T10:33:47.000Z,10.836122143220466
1713080783000,2024-04-14T07:46:23.000Z,10.956456709867629
1713158687000,2024-04-15T05:24:47.000Z,10.573690027122206
1713236807000,2024-04-16T03:06:47.000Z,10.461942523890805
1713314303000,2024-04-17T00:38:23.000Z,10.702150664371743
1713392027000,2024-04-17T22:13:47.000Z,10.41406721930145
1713469631000,2024-04-18T19:47:11.000Z,10.423155576657361
1713547739000,2024-04-19T17:28:59.000Z,10.058393907868297
1713625223000,2024-04-20T15:00:23.000Z,10.03214593532719
1713702911000,2024-04-21T12:35:11.000Z,10.033078789017372
1713780659000,2024-04-22T10:10:59.000Z,9.903239584991084
1713858347000,2024-04-23T07:45:47.000Z,9.922104149462916
1713936155000,2024-04-24T05:22:35.000Z,9.8709573553824
1714015103000,2024-04-25T03:18:23.000Z,9.925174408006459
1714092755000,2024-04-26T00:52:35.000Z,10.056530530067409
1714169555000,2024-04-26T22:12:35.000Z,9.768333308572403
1714247627000,2024-04-27T19:53:47.000Z,10.38236972079097
1714326935000,2024-04-28T17:55:35.000Z,10.450655220272816
1714403315000,2024-04-29T15:08:35.000Z,10.244680150664598
1714480883000,2024-04-30T12:41:23.000Z,10.135717295853615
1714558163000,2024-05-01T10:09:23.000Z,10.032552583426494
1714636271000,2024-05-02T07:51:11.000Z,10.000434374936061
1714714175000,2024-05-03T05:29:35.000Z,9.879291531344473
Data provided by Aavescan Pro. Visit https://pro.aavescan.com to fetch up to 2 years of historical daily rates.


==> data/crvusd-usd-max.csv <==
snapped_at,price,market_cap,total_volume
2023-05-24 00:00:00 UTC,1.0008011752697588,0.0,1408892.1862540117
2023-05-25 00:00:00 UTC,1.0008011752697588,0.0,1408892.1862540117
2023-05-26 00:00:00 UTC,0.9993000102211629,0.0,2337399.948117744
2023-05-27 00:00:00 UTC,0.9998001900707961,0.0,2784551.6746844994
2023-05-28 00:00:00 UTC,0.9990497843569163,0.0,670246.3202205467
2023-05-29 00:00:00 UTC,0.9995237309123319,0.0,1082827.390633341
2023-05-30 00:00:00 UTC,0.9995698690957132,0.0,783680.8666441492
2023-05-31 00:00:00 UTC,0.9996060345708846,0.0,887414.666376377
2023-06-01 00:00:00 UTC,0.999425881683442,0.0,2249423.5710661723
2023-06-02 00:00:00 UTC,1.0001298524372961,0.0,1787967.0885797038
2023-06-03 00:00:00 UTC,0.9999452010026486,0.0,2467593.4672084493
2023-06-04 00:00:00 UTC,0.999983556065486,0.0,320203.86159696575
2023-06-05 00:00:00 UTC,1.0016424927696534,0.0,343517.8661215465
2023-06-06 00:00:00 UTC,1.001841249847971,0.0,2280848.219144424
2023-06-07 00:00:00 UTC,1.0000380763556203,0.0,1563466.518479885
2023-06-08 00:00:00 UTC,0.9996633398761967,0.0,2019182.0481292808
2023-06-09 00:00:00 UTC,0.9999037561795121,0.0,8706220.328868235
2023-06-10 00:00:00 UTC,0.9997718551024365,0.0,3400101.813757066
2023-06-11 00:00:00 UTC,0.9975146637012505,0.0,23329453.31244584
2023-06-12 00:00:00 UTC,0.9997461727403116,0.0,8543082.61594046
2023-06-13 00:00:00 UTC,0.9993101597686035,0.0,18218005.26716108
2023-06-14 00:00:00 UTC,0.9995090892260798,0.0,17976337.997848634
2023-06-15 00:00:00 UTC,0.9996387967547423,0.0,11426443.84750543
2023-06-16 00:00:00 UTC,0.9993466343007392,0.0,38585502.25107735
2023-06-17 00:00:00 UTC,0.9986160735549408,0.0,8213242.11861599
2023-06-18 00:00:00 UTC,0.9990455804313297,0.0,6529125.567385806
2023-06-19 00:00:00 UTC,0.9997108636049153,0.0,1638084.821083712
2023-06-20 00:00:00 UTC,0.9998236921165036,0.0,4517692.761120236
2023-06-21 00:00:00 UTC,0.9983346633166649,0.0,10381022.703977283
2023-06-22 00:00:00 UTC,0.9992108744504856,0.0,7494541.660128229
2023-06-23 00:00:00 UTC,0.9997674883043407,0.0,19647745.370167974
2023-06-24 00:00:00 UTC,1.0012093098960022,0.0,13941655.432337461
2023-06-25 00:00:00 UTC,1.0009115427456352,0.0,3330312.465340304
2023-06-26 00:00:00 UTC,1.000258606925609,0.0,8918177.51800657
2023-06-27 00:00:00 UTC,1.0005772410907445,0.0,7731260.168325472
2023-06-28 00:00:00 UTC,0.9998816996382032,0.0,3666435.0991902365
2023-06-29 00:00:00 UTC,0.9997845780054432,0.0,13316256.302018126
2023-06-30 00:00:00 UTC,0.9998577376246128,0.0,9029283.914431551
2023-07-01 00:00:00 UTC,0.999687935124054,0.0,11400731.467108566
2023-07-02 00:00:00 UTC,0.9994089397529566,0.0,7488803.892661737
2023-07-03 00:00:00 UTC,1.000817261858751,0.0,4828843.100723136
2023-07-04 00:00:00 UTC,0.9997965250796692,0.0,11965506.814838458
2023-07-05 00:00:00 UTC,0.998691805638673,0.0,19132068.69697129
2023-07-06 00:00:00 UTC,1.00029623876168,0.0,13016343.041571073
2023-07-07 00:00:00 UTC,1.0020439519311113,0.0,17053116.920805577
2023-07-08 00:00:00 UTC,1.0003899383399184,0.0,10583542.485810908
2023-07-09 00:00:00 UTC,1.000633307570314,0.0,9238995.068905203
2023-07-10 00:00:00 UTC,0.9998374827477163,0.0,4642118.245147196
2023-07-11 00:00:00 UTC,0.9999894026170197,0.0,32451426.726822168
2023-07-12 00:00:00 UTC,1.000156156833202,0.0,5760901.148270574
2023-07-13 00:00:00 UTC,1.0002764902012344,0.0,7230704.455925981
2023-07-14 00:00:00 UTC,0.998047176499749,0.0,28303246.886348102
2023-07-15 00:00:00 UTC,0.999270415197009,0.0,30073914.07970131
2023-07-16 00:00:00 UTC,1.0001183725692575,0.0,10688490.587280916
2023-07-17 00:00:00 UTC,0.9995580448084895,0.0,6724117.450647418
2023-07-18 00:00:00 UTC,1.0002525917675853,0.0,12179729.621721052
2023-07-19 00:00:00 UTC,1.001029880480007,0.0,12305284.587985348
2023-07-20 00:00:00 UTC,1.000381321915889,0.0,5884079.283487153
2023-07-21 00:00:00 UTC,0.9999649510765022,0.0,10489996.787889658
2023-07-22 00:00:00 UTC,0.999300262547219,0.0,6450794751.823539
2023-07-23 00:00:00 UTC,1.0010602269183064,0.0,12390147.720849399
2023-07-24 00:00:00 UTC,1.0000479755690042,0.0,4179684.739501794
2023-07-25 00:00:00 UTC,1.000051475859547,0.0,5483312.8766740775
2023-07-26 00:00:00 UTC,1.0012872008224192,0.0,3519341.4858453395
2023-07-27 00:00:00 UTC,1.0001617049411877,0.0,3635459.2942303014
2023-07-28 00:00:00 UTC,1.000844617189419,0.0,22968400.972938564
2023-07-29 00:00:00 UTC,0.9995304814449045,0.0,9930164.603942482
2023-07-30 00:00:00 UTC,0.9995648136061286,0.0,3351194.90422501
2023-07-31 00:00:00 UTC,0.999355815132167,0.0,29996313.659714486
2023-08-01 00:00:00 UTC,0.9985193132021625,0.0,11216691.399258215
2023-08-02 00:00:00 UTC,0.9994684941885086,0.0,52433471.072763555
2023-08-03 00:00:00 UTC,0.9976296903595014,0.0,17157128.050390515
2023-08-04 00:00:00 UTC,0.9982547133251372,0.0,21405369.27017224
2023-08-05 00:00:00 UTC,0.9993885495050803,0.0,11123066.408614082
2023-08-06 00:00:00 UTC,0.9994101242544092,0.0,4245498.011104168
2023-08-07 00:00:00 UTC,0.9989175032700025,0.0,4844070.768434959
2023-08-08 00:00:00 UTC,0.999284493883515,0.0,43083.887079196866
2023-08-09 00:00:00 UTC,0.9996201289063377,0.0,6845016.426054674
2023-08-10 00:00:00 UTC,1.00001947874739,0.0,7025138.128608411
2023-08-11 00:00:00 UTC,0.9994150221038084,0.0,6267227.961119821
2023-08-12 00:00:00 UTC,1.0000830487548436,0.0,3420496.119407227
2023-08-13 00:00:00 UTC,0.9993581568710779,0.0,3326108.7798907384
2023-08-14 00:00:00 UTC,0.9996864570455238,0.0,6346681.8816610575
2023-08-15 00:00:00 UTC,0.9989235840486314,0.0,15493602.430238409
2023-08-16 00:00:00 UTC,0.9989135258865003,0.0,12608974.521404745
2023-08-17 00:00:00 UTC,1.0008333336023618,0.0,13125599.285331175
2023-08-18 00:00:00 UTC,0.9965304391986631,0.0,53077467.69761624
2023-08-19 00:00:00 UTC,0.9997855632441638,0.0,29207595.878382143
2023-08-20 00:00:00 UTC,0.9992684635777621,0.0,19265189.96580224
2023-08-21 00:00:00 UTC,0.9991344623527934,0.0,5008485.173023996
2023-08-22 00:00:00 UTC,0.9990720958970519,0.0,13525128.57643987
2023-08-23 00:00:00 UTC,0.9996629702100103,0.0,8358728.266530224
2023-08-24 00:00:00 UTC,0.9994885259492802,0.0,10681722.005182313
2023-08-25 00:00:00 UTC,0.9986540755000621,0.0,4668964.7197252195
2023-08-26 00:00:00 UTC,0.9988366696501383,0.0,5612654.880472451
2023-08-27 00:00:00 UTC,0.9986811779984105,0.0,3910000.872548941
2023-08-28 00:00:00 UTC,0.9982499416047711,0.0,4673425.59245349
2023-08-29 00:00:00 UTC,0.9989752757695738,124642955.17107016,10018379.512665156
2023-08-30 00:00:00 UTC,0.9992271625867796,118584389.12715624,26244466.6734148
2023-08-31 00:00:00 UTC,0.9994732074708749,105625611.51180603,28378373.576117974
2023-09-01 00:00:00 UTC,0.9981024182813104,105381276.02269968,18088652.65932574
2023-09-02 00:00:00 UTC,1.0005375306268398,105841422.24998519,12819652.757023733
2023-09-03 00:00:00 UTC,0.9991008105759699,105735311.81551348,8740023.578938607
2023-09-04 00:00:00 UTC,0.999054123847519,105007435.54377386,2388661.855740111
2023-09-05 00:00:00 UTC,0.9992570830568103,105183296.27919133,3612966.7729824083
2023-09-06 00:00:00 UTC,0.9990585604486553,104656519.38834913,4618183.252607508
2023-09-07 00:00:00 UTC,0.9986290176754955,106501273.6431629,6903556.165703077
2023-09-08 00:00:00 UTC,0.9975425419777313,107382093.85872138,8633081.331952762
2023-09-09 00:00:00 UTC,0.995193121556953,107184419.16926074,2541183.2745782584
2023-09-10 00:00:00 UTC,0.996913181700378,105531130.88383558,1324583.8217794336
2023-09-11 00:00:00 UTC,0.9993159205392014,105725924.92863554,2129971.5728568207
2023-09-12 00:00:00 UTC,0.9998868505446493,103952573.52948554,8130995.993444348
2023-09-13 00:00:00 UTC,0.9966072861966988,102234286.15096931,8783500.435226237
2023-09-14 00:00:00 UTC,0.9954606923979333,111236307.58595441,5144921.507306069
2023-09-15 00:00:00 UTC,0.9962149341533434,111432948.99335654,3520766.064066761
2023-09-16 00:00:00 UTC,0.9983856633693542,112097497.30451815,6433161.439492268
2023-09-17 00:00:00 UTC,0.9992063938942023,111731131.61079626,3396817.157408073
2023-09-18 00:00:00 UTC,0.998214469334057,112889956.76818117,1906407.7339753052
2023-09-19 00:00:00 UTC,0.9983271219068018,113052148.68071432,4090024.448427694
2023-09-20 00:00:00 UTC,0.9977534106859877,114088131.89591615,8662355.192424743
2023-09-21 00:00:00 UTC,0.9979300869573402,114319415.86173399,3308271.09649682
2023-09-22 00:00:00 UTC,0.9978592161394234,114566308.95773666,5270010.421214006
2023-09-23 00:00:00 UTC,1.0002303068495486,114438745.37737167,6481645.385950608
2023-09-24 00:00:00 UTC,0.9997385334207864,113649334.1180544,2468549.566179814
2023-09-25 00:00:00 UTC,0.9988108595113369,113328229.55784789,4370191.529245782
2023-09-26 00:00:00 UTC,0.9980579630809305,113366862.80712698,28777199.95644583
2023-09-27 00:00:00 UTC,0.9978873329700167,114032101.74625736,8541438.723123772
2023-09-28 00:00:00 UTC,0.9995151295387934,114688461.27335702,7947391.492870262
2023-09-29 00:00:00 UTC,0.9982771634727692,114875096.09293306,8363214.584814159
2023-09-30 00:00:00 UTC,0.9980706128568156,126634056.12354812,5722406.172945451
2023-10-01 00:00:00 UTC,0.9990509338942271,126859771.18352075,5673836.105189034
2023-10-02 00:00:00 UTC,0.9989336996977706,127580936.44354215,8601282.225576527
2023-10-03 00:00:00 UTC,0.998404146697451,127186903.64908916,12911254.648767896
2023-10-04 00:00:00 UTC,0.9970519965809551,129748355.0790184,10773846.106458688
2023-10-05 00:00:00 UTC,0.9979105298451412,130544859.1468517,6357789.414628063
2023-10-06 00:00:00 UTC,0.9981744898515679,129573466.11612831,5351728.4366890965
2023-10-07 00:00:00 UTC,0.9980213549552933,135844671.07862374,13479616.256069472
2023-10-08 00:00:00 UTC,0.9980897028874114,133900636.75239062,4873173.396305645
2023-10-09 00:00:00 UTC,0.9985394115214644,133948002.12507568,6789382.103105926
2023-10-10 00:00:00 UTC,1.0022208023818713,134704347.4815037,23581987.97149162
2023-10-11 00:00:00 UTC,0.9977519351742694,125730493.27772307,14634141.482943233
2023-10-12 00:00:00 UTC,0.9982863368282676,118884552.2215092,11646981.045931192
2023-10-13 00:00:00 UTC,0.996446063265462,117300580.50138724,10616493.793141194
2023-10-14 00:00:00 UTC,0.9988228023480047,116340717.63374636,7646042.1582869105
2023-10-15 00:00:00 UTC,0.9986683971780883,114033533.14909935,5542083.85097346
2023-10-16 00:00:00 UTC,0.9979238437598418,112138222.5175307,5540318.931101381
2023-10-17 00:00:00 UTC,0.998342354075711,105783195.28001884,13800219.547647795
2023-10-18 00:00:00 UTC,0.998469159184686,107216684.37330525,4858961.081947523
2023-10-19 00:00:00 UTC,0.9985177532453507,107446344.5758027,5113573.891355968
2023-10-20 00:00:00 UTC,0.9997155329009424,111132390.70392604,12867565.457938092
2023-10-21 00:00:00 UTC,0.9977091489021681,114463689.66368292,9280418.031742549
2023-10-22 00:00:00 UTC,0.9993643683459091,115926091.81405829,14129525.133925809
2023-10-23 00:00:00 UTC,0.9994272214459659,116531071.40841669,4781747.794786285
2023-10-24 00:00:00 UTC,0.9987912159526848,117740599.374217,31678948.054103162
2023-10-25 00:00:00 UTC,0.9975534319404565,125695149.77732226,78763494.68584752
2023-10-26 00:00:00 UTC,0.9976085870630671,121727828.12998697,31760352.541324124
2023-10-27 00:00:00 UTC,0.9980761616430192,122976881.7479721,28225673.004653923
2023-10-28 00:00:00 UTC,0.9975241350223781,124776052.84602496,18726555.371259697
2023-10-29 00:00:00 UTC,0.9988807698381504,125537693.96575622,23389849.190335862
2023-10-30 00:00:00 UTC,0.9992703656242916,126288090.9522631,9255192.489837151
2023-10-31 00:00:00 UTC,0.9995069783681755,125636346.9441996,17712582.258500822
2023-11-01 00:00:00 UTC,0.998599256158678,124422757.63914292,12346219.612203714
2023-11-02 00:00:00 UTC,0.9983192490361738,121798477.75787656,15183325.259156086
2023-11-03 00:00:00 UTC,1.000350513162948,132540034.74031822,53433986.66709271
2023-11-04 00:00:00 UTC,0.9984840580982501,141736726.60411027,22351131.36846361
2023-11-05 00:00:00 UTC,0.997261973146315,133381046.91530415,12440835.861636648
2023-11-06 00:00:00 UTC,0.9970239724929123,129323521.29963319,34184890.092210874
2023-11-07 00:00:00 UTC,0.9987453116157811,134811204.47213194,16663158.501157973
2023-11-08 00:00:00 UTC,0.9967346311632577,134418460.2980062,14119877.380847987
2023-11-09 00:00:00 UTC,0.9968655168912101,133688340.23820314,18340844.54205772
2023-11-10 00:00:00 UTC,0.9946836297728981,137653225.6084715,25311216.739985578
2023-11-11 00:00:00 UTC,0.9964966093745021,149744835.7773011,58234965.058389656
2023-11-12 00:00:00 UTC,0.9990630998186424,152118546.518798,26327783.663205
2023-11-13 00:00:00 UTC,0.99674186006266,155005718.04093865,22368793.110556822
2023-11-14 00:00:00 UTC,0.9968528650202401,156077060.1745412,31006692.754016284
2023-11-15 00:00:00 UTC,0.997884690508467,152678197.49719658,37954029.51649691
2023-11-16 00:00:00 UTC,0.9977323107606492,153588234.8824661,27449294.9363618
2023-11-17 00:00:00 UTC,0.9975800772182888,154294954.0954106,36081355.83056251
2023-11-18 00:00:00 UTC,0.9916845940925832,151157539.1645197,24337443.705866065
2023-11-19 00:00:00 UTC,0.9975305685297152,156953744.10071442,18535619.91406693
2023-11-20 00:00:00 UTC,0.9940878615401475,157318490.21794668,16408927.253396913
2023-11-21 00:00:00 UTC,0.9932024268474686,159116274.73866734,20512707.15672468
2023-11-22 00:00:00 UTC,0.9952757412857964,156656647.87250057,32938377.1697145
2023-11-23 00:00:00 UTC,0.9930436851508869,156708777.0868048,24089417.234472472
2023-11-24 00:00:00 UTC,0.9955988707876534,149826574.4156999,15521207.23681433
2023-11-25 00:00:00 UTC,0.9951477276476873,156154573.59042132,19606143.316636737
2023-11-26 00:00:00 UTC,0.9952680413979134,154894033.90476015,13025010.304614967
2023-11-27 00:00:00 UTC,0.9950482937821418,156827121.08267832,14006327.296432577
2023-11-28 00:00:00 UTC,0.9951200584576873,153528556.40578032,17717887.773892175
2023-11-29 00:00:00 UTC,0.9961989699377116,149390368.52047288,22659734.494697917
2023-11-30 00:00:00 UTC,0.9963459206592868,147969162.02579072,18778389.032561816
2023-12-01 00:00:00 UTC,0.997637934597546,139990784.84084216,21097100.12870382
2023-12-02 00:00:00 UTC,0.9961189482912631,142566720.9278167,18554165.699352562
2023-12-03 00:00:00 UTC,0.9966998194349931,140574398.77268523,10237057.39682429
2023-12-04 00:00:00 UTC,0.9947399917444582,143793856.82924318,14975527.808521738
2023-12-05 00:00:00 UTC,0.9932366261358377,149463172.4367078,18071312.376185216
2023-12-06 00:00:00 UTC,0.9927038292088212,150770272.46197292,21298960.250628684
2023-12-07 00:00:00 UTC,0.9940122881395912,146958860.38732314,15717874.661030902
2023-12-08 00:00:00 UTC,0.9938417699858656,146076379.90276703,22922852.01834514
2023-12-09 00:00:00 UTC,0.995847786490517,142910036.4508558,20991593.43141521
2023-12-10 00:00:00 UTC,0.9985053650890823,123725018.95184001,57378725.168775514
2023-12-11 00:00:00 UTC,0.9970883657242183,120510524.08020449,18267652.70714473
2023-12-12 00:00:00 UTC,1.001230043186474,124669733.13944063,65865262.68070186
2023-12-13 00:00:00 UTC,0.9982545018196168,123966964.65010118,32333986.382850725
2023-12-14 00:00:00 UTC,0.9967799146762588,120823040.48932238,35090216.23540001
2023-12-15 00:00:00 UTC,0.9963260574336512,120942958.5777077,25957356.80007708
2023-12-16 00:00:00 UTC,0.997180386778261,121628311.0949571,20114631.442012742
2023-12-17 00:00:00 UTC,0.9996485147340167,121333776.310722,10057267.641017975
2023-12-18 00:00:00 UTC,0.997742552881816,121347006.92389193,19132245.99090837
2023-12-19 00:00:00 UTC,0.9985192020657458,108314935.66848306,33020075.14736616
2023-12-20 00:00:00 UTC,0.9991203411101369,103587902.42915902,27355147.154882874
2023-12-21 00:00:00 UTC,0.9982128130363127,103914501.53637667,24163685.58091838
2023-12-22 00:00:00 UTC,0.9958728682254848,103370301.17096667,14337958.518677715
2023-12-23 00:00:00 UTC,0.9954475804747136,104591329.34959148,28452357.698499855
2023-12-24 00:00:00 UTC,0.9971123856003729,104712547.48308201,12009729.516671427
2023-12-25 00:00:00 UTC,0.998764514861193,103965229.26724072,15785933.003274547
2023-12-26 00:00:00 UTC,0.9976555092161503,102637017.96576293,12402157.19917191
2023-12-27 00:00:00 UTC,0.9985283056638251,102875342.72997493,22648031.95982346
2023-12-28 00:00:00 UTC,0.9973568252908778,103406386.53551832,20858812.743512694
2023-12-29 00:00:00 UTC,0.9990303514018202,101984146.27860399,33550778.445664037
2023-12-30 00:00:00 UTC,0.9986862921441054,101767146.70450369,21549317.06830409
2023-12-31 00:00:00 UTC,0.9968334628070583,101381856.47545417,12166945.505532708
2024-01-01 00:00:00 UTC,0.9961746083947768,101899585.88767402,10746995.845914667
2024-01-02 00:00:00 UTC,0.998225039106765,102864145.23755836,13793713.516041882
2024-01-03 00:00:00 UTC,0.9945879508727938,102707062.93619153,14863965.99242389
2024-01-04 00:00:00 UTC,0.9983422765645751,95288819.12612332,38521806.961054556
2024-01-05 00:00:00 UTC,0.9974113070984731,95573938.96221776,15474908.279654471
2024-01-06 00:00:00 UTC,0.9981155218458765,96494107.55867904,16875035.57209931
2024-01-07 00:00:00 UTC,0.9994509910238494,102758570.37830694,9728747.717155322
2024-01-08 00:00:00 UTC,0.9986934024795316,102341546.1138637,9710316.517526576
2024-01-09 00:00:00 UTC,0.9921139402557547,98804048.26695211,45412199.986567
2024-01-10 00:00:00 UTC,0.9971463249049894,99084530.52285668,20557040.09043592
2024-01-11 00:00:00 UTC,0.9981268526274435,96664940.0081221,27932220.636277743
2024-01-12 00:00:00 UTC,1.0003561095692965,95827952.1122715,23927908.317190174
2024-01-13 00:00:00 UTC,0.9989875722256403,94668048.92423913,30921023.5365972
2024-01-14 00:00:00 UTC,0.9982738266625762,95039245.39292337,10173813.181401104
2024-01-15 00:00:00 UTC,0.998262038244087,95925391.34227017,7596035.419285337
2024-01-16 00:00:00 UTC,1.0015265832909737,95704839.80591097,11277322.979968552
2024-01-17 00:00:00 UTC,0.9951442345392981,96724854.55761646,15465234.727378452
2024-01-18 00:00:00 UTC,0.996010665368994,96191767.89381093,17033485.661633942
2024-01-19 00:00:00 UTC,0.9962387864852019,95016622.03694832,23252660.52193991
2024-01-20 00:00:00 UTC,0.9992383223708305,94558489.61263616,14583859.754732193
2024-01-21 00:00:00 UTC,0.9988743771041937,97851502.04060161,15666215.785071732
2024-01-22 00:00:00 UTC,0.9988373221693893,100294333.90644825,15163936.046617378
2024-01-23 00:00:00 UTC,0.9983846861823834,109542358.20741776,26543018.628553078
2024-01-24 00:00:00 UTC,1.0018899999829554,108696921.9314552,31555298.008105464
2024-01-25 00:00:00 UTC,0.9973627992386765,107335657.59562485,20235835.5521959
2024-01-26 00:00:00 UTC,0.9987517493893253,107551658.6967484,10456077.23628715
2024-01-27 00:00:00 UTC,0.9998692846803866,108386827.73894614,12311626.865894519
2024-01-28 00:00:00 UTC,0.9987475456598544,109344432.65946041,3465010.877076532
2024-01-29 00:00:00 UTC,0.9995342168179737,106963398.46056233,10637187.714045793
2024-01-30 00:00:00 UTC,0.9981430103020881,110322845.56289203,13283151.43024037
2024-01-31 00:00:00 UTC,1.0019412821510765,110763143.69795111,17645424.84200722
2024-02-01 00:00:00 UTC,0.9952263138780876,110948111.61335692,11965074.00756154
2024-02-02 00:00:00 UTC,1.0005305863588616,111462154.03499158,11743059.716033205
2024-02-03 00:00:00 UTC,1.0023370222253127,112030145.78247643,8364240.7072887225
2024-02-04 00:00:00 UTC,0.9997673253897776,112202376.23067494,5077469.137891048
2024-02-05 00:00:00 UTC,0.9991475838195092,110943724.7780527,4421198.969328941
2024-02-06 00:00:00 UTC,0.9980334802094027,110150927.26489091,8378343.654027779
2024-02-07 00:00:00 UTC,0.9987417096765608,110294860.21651731,7142028.574220558
2024-02-08 00:00:00 UTC,0.9990059872738012,111023442.16246113,6262796.305570375
2024-02-09 00:00:00 UTC,0.999327538727644,111960171.71346962,7270454.325138685
2024-02-10 00:00:00 UTC,0.9985689329085558,111991372.57299869,9884327.386340655
2024-02-11 00:00:00 UTC,0.998063230081632,113007178.51463404,4166463.618167964
2024-02-12 00:00:00 UTC,0.9986073591477409,113969109.23208448,8712163.674092792
2024-02-13 00:00:00 UTC,0.9974453313115994,114148656.4016839,12011992.721062781
2024-02-14 00:00:00 UTC,0.9986118940768777,114044152.81007877,6582484.544960605
2024-02-15 00:00:00 UTC,0.9970091730229756,128995403.5218098,32299472.610465035
2024-02-16 00:00:00 UTC,0.9946185982457993,130912156.73335448,11342691.564231671
2024-02-17 00:00:00 UTC,0.997464739939813,136500379.94745526,22703782.53688284
2024-02-18 00:00:00 UTC,0.9980349864541549,138184186.87192503,13048872.153536027
2024-02-19 00:00:00 UTC,0.9978673208855339,140398147.4569578,13777696.593657374
2024-02-20 00:00:00 UTC,0.9983695272556772,143409348.68253487,33126691.596395407
2024-02-21 00:00:00 UTC,0.9986689526229057,142726630.7441041,30576596.241671182
2024-02-22 00:00:00 UTC,1.0007998931490723,143241421.39599013,23760895.928776197
2024-02-23 00:00:00 UTC,0.996932263874549,146180341.07960305,23591563.229059827
2024-02-24 00:00:00 UTC,0.995759989102055,147348571.1189896,19198559.894760333
2024-02-25 00:00:00 UTC,0.9982905983674601,148470745.5122871,10081559.786040898
2024-02-26 00:00:00 UTC,0.9966957605858756,150046084.38982645,9070959.264922434
2024-02-27 00:00:00 UTC,0.994352594016109,149659986.52583027,11339993.68090811
2024-02-28 00:00:00 UTC,0.9950686644820537,153679171.58647537,15999910.251520973
2024-02-29 00:00:00 UTC,0.9939125871854474,156478482.29337803,47847197.54100695
2024-03-01 00:00:00 UTC,0.9938483204000526,160651103.39303467,58464055.05184222
2024-03-02 00:00:00 UTC,0.9899895250550184,161359005.95485133,32486395.042605463
2024-03-03 00:00:00 UTC,0.9919025713774133,160712063.9983569,10482198.704936657
2024-03-04 00:00:00 UTC,0.9952031956412878,160747851.14546362,21381694.152878392
2024-03-05 00:00:00 UTC,0.9943575001095033,152609125.6740144,45360082.284100324
2024-03-06 00:00:00 UTC,0.9989675119396799,153336503.0683035,76726185.33678031
2024-03-07 00:00:00 UTC,0.9961248528998525,157358074.14836302,56774262.539553314
2024-03-08 00:00:00 UTC,0.9848560653221301,160450195.86262542,21045115.760573268
2024-03-09 00:00:00 UTC,0.9906618863320193,161987051.24131978,26225570.417778667
2024-03-10 00:00:00 UTC,0.991115792782669,159724904.77308685,20033860.294876385
2024-03-11 00:00:00 UTC,0.9964223582649624,155014564.1870131,38864780.777134925
2024-03-12 00:00:00 UTC,0.9917813832673195,159012559.8424809,64178734.82518832
2024-03-13 00:00:00 UTC,0.9935281797310437,156114309.2026018,55126158.40899401
2024-03-14 00:00:00 UTC,0.9890884271886689,155047852.18205273,43168050.93636581
2024-03-15 00:00:00 UTC,0.9916660570313374,156125099.77921337,52687892.58530124
2024-03-16 00:00:00 UTC,0.9932405284262847,158260292.72785783,92966998.48336208
2024-03-17 00:00:00 UTC,1.0009424015421322,159189287.84473217,32984770.37943376
2024-03-18 00:00:00 UTC,0.9974361543828951,163885041.3169356,37767568.81464915
2024-03-19 00:00:00 UTC,0.9979545129470297,162504859.81114373,21995995.479984157
2024-03-20 00:00:00 UTC,1.0030218066562344,161800674.1767143,55147806.07863048
2024-03-21 00:00:00 UTC,0.9971643840385903,156926852.79953343,51374110.304285556
2024-03-22 00:00:00 UTC,0.9978168194028907,149300440.39830527,56835556.095288485
2024-03-23 00:00:00 UTC,1.0000713650629922,149470896.7588147,38371319.39024946
2024-03-24 00:00:00 UTC,0.9975139661434016,149817597.5187165,21286613.360404413
2024-03-25 00:00:00 UTC,0.9961227880878626,151180111.7583832,34924479.528273225
2024-03-26 00:00:00 UTC,0.997165630239531,151634476.6729999,21984624.02568201
2024-03-27 00:00:00 UTC,0.9952296788404894,144151732.9942227,29318853.374801923
2024-03-28 00:00:00 UTC,1.001949292526302,148928638.498816,24416007.033300936
2024-03-29 00:00:00 UTC,0.9936458449131533,149282679.1088088,48540938.31731997
2024-03-30 00:00:00 UTC,0.995745663032367,149789206.33885774,25780241.07913555
2024-03-31 00:00:00 UTC,0.9949018196542646,149850928.74952275,9241000.592062023
2024-04-01 00:00:00 UTC,0.9948632675562336,149181058.3049506,13138443.56112253
2024-04-02 00:00:00 UTC,0.9948481428995566,145099397.46088752,19027962.819727644
2024-04-03 00:00:00 UTC,0.9930595553983095,147745928.25806865,48923430.72629216
2024-04-04 00:00:00 UTC,0.9933736334290463,147988048.87896147,24713103.571446653
2024-04-05 00:00:00 UTC,0.9922655803204236,146039656.36562285,19932114.30545844
2024-04-06 00:00:00 UTC,0.9932515884805863,146086479.83869055,13946417.451905787
2024-04-07 00:00:00 UTC,0.9926214720659103,144857086.63255382,6494588.277822749
2024-04-08 00:00:00 UTC,0.9944095786538742,145494116.2067598,16587373.108644076
2024-04-09 00:00:00 UTC,0.99241186225856,145695828.32143012,19073900.344207026
2024-04-10 00:00:00 UTC,0.9961091309876008,142283418.3688944,19718968.933248475
2024-04-11 00:00:00 UTC,0.9948765199072788,143503256.43164638,35222881.73757574
2024-04-12 00:00:00 UTC,0.9935649907387107,142160733.29889965,29411155.196504604
2024-04-13 00:00:00 UTC,0.9981928162341336,138096891.07953805,38396306.3461069
2024-04-14 00:00:00 UTC,0.9968457612271332,132180023.45911434,88635967.05432172
2024-04-15 00:00:00 UTC,0.9968190824639437,120920040.79356416,50980364.291066766
2024-04-16 00:00:00 UTC,1.0047222283057862,122976365.34723537,16449755.899450531
2024-04-17 00:00:00 UTC,1.0002065918949936,116285605.67344336,44673156.686914496
2024-04-18 00:00:00 UTC,0.9988806447184262,115742803.78123756,23798307.11133021
2024-04-19 00:00:00 UTC,1.0002379716520402,116483694.33607292,16760681.887183933
2024-04-20 00:00:00 UTC,0.9993704040349614,116344350.49571294,26377556.87232044
2024-04-21 00:00:00 UTC,0.9991007442915788,117560998.89925197,8680936.66140987
2024-04-22 00:00:00 UTC,0.9997164989450654,117416966.92330186,17000863.50058024
2024-04-23 00:00:00 UTC,0.9991904378008565,120945852.67335781,23897713.803223617
2024-04-24 00:00:00 UTC,0.9997504887847226,120694610.77313766,17272105.02931959
2024-04-25 00:00:00 UTC,0.9994785121882546,121264390.36813591,31609652.65570465
2024-04-26 00:00:00 UTC,0.9995383125331015,121282536.27129051,17591715.324253127
2024-04-27 00:00:00 UTC,0.9994206493660709,121304229.4292427,29512760.40938594
2024-04-28 00:00:00 UTC,0.9993628629265662,121455979.71069272,16710278.20565114
2024-04-29 00:00:00 UTC,0.999893602738415,125165192.10425167,13995148.871093512
2024-04-30 00:00:00 UTC,0.9993783556386603,129289508.82074903,29098495.85738419
2024-05-01 00:00:00 UTC,0.9994060332406605,133492298.0075977,45483679.49239969
2024-05-02 00:00:00 UTC,0.9964681260074886,141473100.91841522,53160295.04105021
2024-05-03 00:00:00 UTC,0.9991354786299499,131295589.86163945,30170974.522935104
2024-05-04 00:00:00 UTC,0.9971872690050612,129561453.610637,11198210.149092147
2024-05-05 00:00:00 UTC,0.9983383819345573,128095229.30309792,2659650.276772281
2024-05-06 00:00:00 UTC,0.9990738972842598,127996234.86422406,5060086.5606857585
2024-05-07 00:00:00 UTC,0.9984839688561257,129156405.7264513,14813802.675865898
2024-05-08 00:00:00 UTC,0.9984690804147541,128834783.49754855,10518802.9372805
2024-05-09 00:00:00 UTC,0.9996363526448618,128620700.54689232,13271763.533129385
2024-05-10 00:00:00 UTC,0.999656475384635,127748667.5934748,7959971.778384023
2024-05-11 00:00:00 UTC,0.999211031759669,127873365.24502037,12705255.990375707
2024-05-12 00:00:00 UTC,0.999164807386219,127786191.81671816,4390023.4240649985
2024-05-13 00:00:00 UTC,0.9994210845337403,131231379.50391507,9134662.026235936
2024-05-14 00:00:00 UTC,0.9999274664031147,131196362.87990311,15352224.255363613
2024-05-15 00:00:00 UTC,0.9996570818426624,131325189.9575318,19694322.934945714
2024-05-16 00:00:00 UTC,0.9996004350300163,130765919.9976417,21731576.17844138
2024-05-17 00:00:00 UTC,0.9993569430402618,130704067.85511194,7088795.202037761
2024-05-18 00:00:00 UTC,0.9997439896398266,128817140.12527183,13153533.757876707
2024-05-19 00:00:00 UTC,0.997870647159444,129413359.75201924,14909333.883155106
2024-05-20 00:00:00 UTC,1.0005689960108566,130051445.43611367,11047938.74327874
2024-05-21 00:00:00 UTC,0.9986907251298005,130546635.0312264,26357319.504337944


==> data/dai-dsr.csv <==
APY,APY_BASE,APY_REWARD,TVL,DATE
0.01,,,1168263,2022-12-04T23:01:38.938Z
0.01,,,1168263,2022-12-05T23:01:27.933Z
0.01,,,1167221,2022-12-06T23:01:53.326Z
0.01,,,1167221,2022-12-07T23:01:29.362Z
0.01,,,1167096,2022-12-08T23:01:32.324Z
0.01,,,1167096,2022-12-09T23:01:14.042Z
0.01,,,1167096,2022-12-10T23:01:32.008Z
0.01,,,1167096,2022-12-11T23:01:32.395Z
0.01,,,1167147,2022-12-12T23:01:27.510Z
1,,,1550047,2022-12-13T23:01:38.118Z
1,,,1730329,2022-12-14T23:01:34.543Z
1,,,1830508,2022-12-15T23:01:33.253Z
1,,,1850621,2022-12-16T23:01:38.272Z
1,,,1850621,2022-12-17T23:01:32.718Z
1,,,1850621,2022-12-18T23:01:30.914Z
1,,,1850795,2022-12-19T23:01:32.294Z
1,,,1854722,2022-12-20T23:01:49.261Z
1,,,2021018,2022-12-21T23:01:34.250Z
1,,,2021018,2022-12-22T23:01:34.402Z
1,,,2021018,2022-12-23T23:01:32.653Z
1,,,2021223,2022-12-24T23:01:32.476Z
1,,,2717024,2022-12-25T23:01:39.509Z
1,,,2017096,2022-12-26T23:01:33.603Z
1,,,2024350,2022-12-27T23:01:39.953Z
1,,,2024350,2022-12-28T23:01:26.335Z
1,,,2024350,2022-12-29T23:01:39.369Z
1,,,2024350,2022-12-30T23:01:30.527Z
1,,,2012554,2022-12-31T23:01:42.770Z
1,,,2012554,2023-01-01T23:01:39.478Z
1,,,2012554,2023-01-02T23:01:36.972Z
1,,,2189804,2023-01-03T23:01:45.377Z
1,,,32944001,2023-01-04T23:01:28.993Z
1,,,32944001,2023-01-05T23:01:46.756Z
1,,,33645796,2023-01-06T23:01:38.599Z
1,,,33645796,2023-01-07T23:01:53.587Z
1,,,33655448,2023-01-08T23:01:52.052Z
1,,,33654315,2023-01-09T23:01:39.653Z
1,,,33672911,2023-01-10T23:01:35.953Z
1,,,33640924,2023-01-11T23:01:32.299Z
1,,,33642746,2023-01-12T23:01:29.788Z
1,,,33642746,2023-01-13T23:01:54.698Z
1,,,33642746,2023-01-14T23:01:37.582Z
1,,,34231662,2023-01-15T23:01:43.360Z
1,,,34262783,2023-01-16T23:02:18.633Z
1,,,36122596,2023-01-17T23:01:36.443Z
1,,,36123249,2023-01-18T23:01:37.514Z
1,,,36124436,2023-01-19T23:02:05.210Z
1,,,36124436,2023-01-20T23:01:45.180Z
1,,,36124436,2023-01-21T23:01:39.697Z
1,,,36124436,2023-01-22T23:01:41.166Z
1,,,35835639,2023-01-23T23:01:59.516Z
1,,,35815531,2023-01-24T23:01:40.559Z
1,,,35815531,2023-01-25T23:01:36.772Z
1,,,35815531,2023-01-26T23:01:39.711Z
1,,,35818080,2023-01-27T23:01:48.089Z
1,,,35818080,2023-01-28T23:01:39.734Z
1,,,35818080,2023-01-29T23:01:38.528Z
1,,,35818080,2023-01-30T23:01:48.722Z
1,,,35821965,2023-01-31T23:01:39.309Z
1,,,35821965,2023-02-01T23:02:03.042Z
1,,,35821965,2023-02-02T23:01:38.440Z
1,,,35824762,2023-02-03T23:01:50.424Z
1,,,35775628,2023-02-04T23:01:32.230Z
1,,,35775628,2023-02-05T23:01:47.029Z
1,,,36777310,2023-02-06T23:01:46.607Z
1,,,36777310,2023-02-07T23:01:33.278Z
1,,,36778570,2023-02-08T23:01:38.677Z
1,,,36778570,2023-02-09T23:02:05.009Z
1,,,36778570,2023-02-10T23:01:45.752Z
1,,,36821630,2023-02-11T23:01:42.191Z
1,,,36821630,2023-02-12T23:01:29.298Z
1,,,36821630,2023-02-13T23:01:34.131Z
1,,,36585034,2023-02-14T23:01:28.516Z
1,,,36585034,2023-02-15T23:01:35.675Z
1,,,36580244,2023-02-16T23:01:37.232Z
1,,,37581305,2023-02-17T23:01:23.014Z
1,,,37581290,2023-02-18T23:01:55.105Z
1,,,37581290,2023-02-19T23:01:40.150Z
1,,,37582304,2023-02-20T23:01:51.889Z
1,,,107583923,2023-02-21T23:01:46.644Z
1,,,107744435,2023-02-22T23:01:43.319Z
1,,,107776262,2023-02-23T23:01:43.266Z
1,,,107776262,2023-02-24T23:01:37.943Z
1,,,107782894,2023-02-25T23:01:27.149Z
1,,,107782894,2023-02-26T23:01:33.328Z
1,,,107782894,2023-02-27T23:01:49.810Z
1,,,107782894,2023-02-28T23:01:45.811Z
1,,,107782894,2023-03-01T23:01:27.039Z
1,,,107796947,2023-03-02T23:01:52.073Z
1,,,107796947,2023-03-03T23:02:02.459Z
1,,,107796947,2023-03-04T23:01:51.426Z
1,,,107800741,2023-03-05T23:01:40.935Z
1,,,107800741,2023-03-06T23:01:35.536Z
1,,,107800741,2023-03-07T23:01:49.015Z
1,,,107800741,2023-03-08T23:01:44.441Z
1,,,107887005,2023-03-09T23:01:59.106Z
1,,,107887005,2023-03-10T23:01:41.269Z
1,,,107838843,2023-03-11T23:01:42.228Z
1,,,107664460,2023-03-12T23:01:51.817Z
1,,,109242283,2023-03-13T23:02:07.010Z
1,,,109224076,2023-03-14T23:02:09.177Z
1,,,109727809,2023-03-15T23:01:56.089Z
1,,,109728378,2023-03-16T23:01:59.870Z
1,,,109728378,2023-03-17T23:01:47.235Z
1,,,109235018,2023-03-18T23:01:58.396Z
1,,,109235018,2023-03-19T23:01:49.391Z
1,,,109235018,2023-03-20T23:01:59.482Z
1,,,109235018,2023-03-21T23:01:48.802Z
1,,,109235006,2023-03-22T23:01:37.151Z
1,,,109235006,2023-03-23T23:01:56.161Z
1,,,109235006,2023-03-24T23:02:08.953Z
1,,,109254395,2023-03-25T23:01:48.580Z
1,,,109255998,2023-03-26T23:01:46.840Z
1,,,109255998,2023-03-27T23:01:46.631Z
1,,,109255998,2023-03-28T23:01:46.715Z
1,,,109263727,2023-03-29T23:01:45.718Z
1,,,109468312,2023-03-30T23:01:37.927Z
1,,,109550517,2023-03-31T23:01:51.423Z
1,,,109550517,2023-04-01T23:01:53.098Z
1,,,109550517,2023-04-02T23:01:59.247Z
1,,,109550517,2023-04-03T23:01:52.218Z
1,,,109550517,2023-04-04T23:01:48.382Z
1,,,109550517,2023-04-05T23:01:51.565Z
1,,,109586898,2023-04-06T23:01:57.925Z
1,,,109586898,2023-04-07T23:02:03.222Z
1,,,109586898,2023-04-08T23:02:02.767Z
1,,,109840916,2023-04-09T23:01:44.018Z
1,,,109841514,2023-04-10T23:02:07.337Z
1,,,109845166,2023-04-11T23:01:46.417Z
1,,,104849214,2023-04-12T23:01:43.357Z
1,,,104428825,2023-04-13T23:02:10.646Z
1,,,104429573,2023-04-14T23:02:00.639Z
1,,,104411892,2023-04-15T23:01:52.519Z
1,,,104399507,2023-04-16T23:01:40.142Z
1,,,104399507,2023-04-17T23:02:02.607Z
1,,,104399507,2023-04-18T23:01:55.122Z
1,,,104387148,2023-04-19T23:02:04.266Z
1,,,104387148,2023-04-20T23:02:10.756Z
1,,,98395193,2023-04-21T23:01:51.836Z
1,,,98395193,2023-04-22T23:01:55.534Z
1,,,98395193,2023-04-23T23:02:13.409Z
1,,,98395193,2023-04-24T23:01:37.433Z
1,,,96827651,2023-04-25T23:02:06.978Z
1,,,96827651,2023-04-26T23:01:45.262Z
1,,,96827651,2023-04-27T23:01:46.617Z
1,,,96595107,2023-04-28T23:01:41.979Z
1,,,96595107,2023-04-29T23:01:50.974Z
1,,,96595107,2023-04-30T23:01:59.418Z
1,,,96595107,2023-05-01T23:01:52.476Z
1,,,96600678,2023-05-02T23:01:44.956Z
1,,,96600678,2023-05-03T23:01:51.241Z
1,,,96600678,2023-05-04T23:01:44.276Z
1,,,96618215,2023-05-05T23:01:58.071Z
1,,,101610722,2023-05-06T23:02:01.607Z
1,,,101610722,2023-05-07T23:02:02.514Z
1,,,101610722,2023-05-08T23:02:00.395Z
1,,,101610722,2023-05-09T23:01:36.637Z
1,,,101610722,2023-05-10T23:02:01.127Z
1,,,101610722,2023-05-11T23:02:06.676Z
1,,,101610722,2023-05-12T23:01:53.913Z
1,,,101610722,2023-05-13T23:02:14.003Z
1,,,101632880,2023-05-14T23:01:56.370Z
1,,,101605911,2023-05-15T23:02:13.299Z
1,,,101610301,2023-05-16T23:02:30.560Z
1,,,101610301,2023-05-17T23:02:07.999Z
1,,,101610301,2023-05-18T23:01:46.361Z
1,,,101629765,2023-05-19T23:02:02.096Z
1,,,101629765,2023-05-20T23:01:59.381Z
1,,,101629765,2023-05-21T23:01:54.458Z
1,,,101609228,2023-05-22T23:02:01.623Z
1,,,101599937,2023-05-23T23:02:14.483Z
1,,,101599937,2023-05-24T23:02:14.184Z
1,,,101599937,2023-05-25T23:02:01.150Z
1,,,101607393,2023-05-26T23:01:58.932Z
1,,,101661405,2023-05-27T23:01:47.413Z
1,,,101661405,2023-05-28T23:01:43.895Z
1,,,101661405,2023-05-29T23:02:05.387Z
1,,,100668320,2023-05-30T23:05:08.593Z
1,,,100668320,2023-05-31T23:02:07.821Z
1,,,100674253,2023-06-01T23:01:45.182Z
1,,,100674253,2023-06-02T23:01:53.876Z
1,,,100752121,2023-06-03T23:02:07.482Z
1,,,100790300,2023-06-04T23:02:03.427Z
1,,,100758800,2023-06-05T23:02:03.933Z
1,,,100762375,2023-06-06T23:01:46.959Z
1,,,100765179,2023-06-07T23:01:53.649Z
1,,,100768358,2023-06-08T23:01:57.907Z
1,,,100768358,2023-06-09T23:02:13.160Z
1,,,100768358,2023-06-10T23:02:11.624Z
1,,,101151792,2023-06-11T23:01:50.611Z
1,,,105154249,2023-06-12T23:01:57.504Z
1,,,105175071,2023-06-13T23:02:01.210Z
1,,,105175071,2023-06-14T23:01:43.740Z
1,,,105181572,2023-06-15T23:01:55.511Z
1,,,105265875,2023-06-16T23:02:02.600Z
1,,,106133576,2023-06-17T23:01:52.238Z
1,,,106431973,2023-06-18T23:02:07.737Z
3.49,,,129944798,2023-06-19T23:02:10.465Z
3.49,,,148563329,2023-06-20T23:02:03.711Z
3.49,,,163562195,2023-06-21T23:02:23.417Z
3.49,,,167571101,2023-06-22T23:01:56.527Z
3.49,,,176651030,2023-06-23T23:02:07.341Z
3.49,,,180219822,2023-06-24T23:02:16.067Z
3.49,,,181300350,2023-06-25T23:02:00.932Z
3.49,,,183896557,2023-06-26T23:02:20.217Z
3.49,,,188309400,2023-06-27T23:02:04.623Z
3.49,,,193473375,2023-06-28T23:01:57.941Z
3.49,,,187838995,2023-06-29T23:01:43.220Z
3.49,,,207603047,2023-06-30T23:02:01.377Z
3.49,,,207054240,2023-07-01T23:02:06.960Z
3.49,,,207454328,2023-07-02T23:02:07.413Z
3.49,,,208751970,2023-07-03T23:01:55.164Z
3.49,,,210968041,2023-07-04T23:01:57.909Z
3.49,,,241636503,2023-07-05T23:02:08.726Z
3.49,,,241560327,2023-07-06T23:01:55.071Z
3.49,,,246828876,2023-07-07T23:01:59.229Z
3.49,,,247154420,2023-07-08T23:02:23.808Z
3.49,,,253531898,2023-07-09T23:01:44.629Z
3.49,,,253788772,2023-07-10T23:02:20.355Z
3.49,,,263463976,2023-07-11T23:01:54.856Z
3.49,,,266253465,2023-07-12T23:01:55.725Z
3.49,,,281751707,2023-07-13T23:01:47.827Z
3.49,,,281805146,2023-07-14T23:01:53.921Z
3.49,,,281009383,2023-07-15T23:01:49.704Z
3.49,,,276363611,2023-07-16T23:01:46.128Z
3.49,,,277873113,2023-07-17T23:02:09.820Z
3.19,,,277963448,2023-07-18T23:02:12.617Z
3.19,,,277992813,2023-07-19T23:02:03.104Z
3.19,,,277353305,2023-07-20T23:01:58.060Z
3.19,,,299012008,2023-07-21T23:02:09.933Z
3.19,,,289621928,2023-07-22T23:01:42.064Z
3.19,,,289720122,2023-07-23T23:01:50.443Z
3.19,,,309735987,2023-07-24T23:02:15.749Z
3.19,,,308588004,2023-07-25T23:02:13.687Z
3.19,,,306992523,2023-07-26T23:01:49.733Z
3.19,,,307051490,2023-07-27T23:01:54.072Z
3.19,,,309808737,2023-07-28T23:01:50.544Z
3.19,,,317313744,2023-07-29T23:01:32.092Z
3.19,,,344922837,2023-07-30T23:02:26.518Z
3.19,,,343640593,2023-07-31T23:01:50.497Z
3.19,,,343857221,2023-08-01T23:02:00.407Z
3.19,,,344399119,2023-08-02T23:02:08.419Z
3.19,,,345538028,2023-08-03T23:02:02.279Z
3.19,,,337450802,2023-08-04T23:02:00.152Z
3.19,,,339419653,2023-08-05T23:01:39.860Z
8,,,401956088,2023-08-06T23:02:05.450Z
8,,,699996154,2023-08-07T23:01:53.009Z
8,,,883161789,2023-08-08T23:01:55.403Z
8,,,999873389,2023-08-09T23:01:57.499Z
8,,,1174386160,2023-08-10T23:01:52.251Z
8,,,1230613967,2023-08-11T23:01:48.659Z
8,,,1258364388,2023-08-12T23:02:01.153Z
8,,,1294942191,2023-08-13T23:01:39.770Z
8,,,1332031912,2023-08-14T23:02:07.456Z
8,,,1354580934,2023-08-15T23:01:56.542Z
8,,,1382636316,2023-08-16T23:02:11.465Z
8,,,1391513568,2023-08-17T23:02:07.574Z
8,,,1443663069,2023-08-18T23:01:40.882Z
8,,,1477347190,2023-08-19T23:01:44.952Z
5,,,1197592642,2023-08-20T23:01:56.162Z
5,,,1116977971,2023-08-21T23:01:51.179Z
5,,,1115528593,2023-08-22T23:02:06.247Z
5,,,1120334450,2023-08-23T23:02:03.412Z
5,,,1195640520,2023-08-24T23:02:28.728Z
5,,,1169770487,2023-08-25T23:02:18.404Z
5,,,1240895732,2023-08-26T23:01:50.137Z
5,,,1258519537,2023-08-27T23:01:55.781Z
5,,,1272989745,2023-08-28T23:02:08.327Z
5,,,1292696737,2023-08-29T23:02:16.233Z
5,,,1303347350,2023-08-30T23:02:21.733Z
5,,,1318077623,2023-08-31T23:02:00.073Z
5,,,1325079386,2023-09-01T11:01:49.943Z
5,,,1356477623,2023-09-04T23:02:15.800Z
5,,,1369353920,2023-09-05T23:02:03.296Z
5,,,1394212341,2023-09-06T23:02:01.282Z
5,,,1402851133,2023-09-07T23:02:48.170Z
5,,,1420642299,2023-09-08T23:02:14.569Z
5,,,1435205728,2023-09-09T23:02:04.309Z
5,,,1459004981,2023-09-10T23:02:01.072Z
5,,,1465253788,2023-09-11T23:01:52.162Z
5,,,1474210912,2023-09-12T23:02:08.749Z
5,,,1489702025,2023-09-13T23:02:16.806Z
5,,,1514863282,2023-09-14T23:01:56.546Z
5,,,1535904283,2023-09-15T23:02:18.462Z
5,,,1549276826,2023-09-16T23:02:03.591Z
5,,,1561388635,2023-09-17T23:02:01.996Z
5,,,1540121283,2023-09-18T23:02:07.373Z
5,,,1550065330,2023-09-19T23:01:54.857Z
5,,,1590304340,2023-09-20T23:02:10.069Z
5,,,1593041039,2023-09-21T23:02:29.119Z
5,,,1599782486,2023-09-22T23:01:54.662Z
5,,,1609704622,2023-09-23T23:02:17.833Z
5,,,1623731539,2023-09-24T23:01:42.411Z
5,,,1635635194,2023-09-25T23:01:48.947Z
5,,,1644378459,2023-09-26T23:02:06.092Z
5,,,1657531258,2023-09-27T23:01:49.773Z
5,,,1650281455,2023-09-28T23:02:16.637Z
5,,,1658260315,2023-09-29T23:02:04.229Z
5,,,1656559106,2023-09-30T23:02:21.653Z
5,,,1676632689,2023-10-01T23:02:08.287Z
5,,,1655320594,2023-10-02T23:01:48.500Z
5,,,1650289479,2023-10-03T23:01:58.034Z
5,,,1646906386,2023-10-04T23:02:00.877Z
5,,,1638813985,2023-10-05T23:02:01.746Z
5,,,1652619063,2023-10-06T23:01:59.136Z
5,,,1657834034,2023-10-07T23:02:05.771Z
5,,,1670457165,2023-10-08T23:01:41.062Z
5,,,1678780457,2023-10-09T23:02:12.144Z
5,,,1678106882,2023-10-10T23:01:55.065Z
5,,,1690532731,2023-10-11T23:02:06.478Z
5,,,1658960616,2023-10-12T23:02:15.144Z
5,,,1676661186,2023-10-13T23:01:55.501Z
5,,,1690519390,2023-10-14T23:01:59.443Z
5,,,1692964173,2023-10-15T23:02:15.963Z
5,,,1677838207,2023-10-16T23:01:59.119Z
5,,,1679027245,2023-10-17T23:02:22.401Z
5,,,1688699704,2023-10-18T23:01:48.169Z
5,,,1729156481,2023-10-19T23:01:55.102Z
5,,,1733636400,2023-10-20T23:01:54.120Z
5,,,1743348709,2023-10-21T23:01:51.803Z
5,,,1750852187,2023-10-22T23:01:56.719Z
5,,,1740598880,2023-10-23T23:02:48.288Z
5,,,1726636501,2023-10-24T23:02:12.383Z
5,,,1721305050,2023-10-25T23:01:24.269Z
5,,,1725768400,2023-10-26T23:02:33.805Z
5,,,1711517833,2023-10-27T23:01:24.904Z
5,,,1692479714,2023-10-28T23:02:03.158Z
5,,,1685184258,2023-10-29T23:01:14.111Z
5,,,1595090433,2023-10-30T23:01:33.802Z
5,,,1547103663,2023-10-31T23:01:22.052Z
5,,,1610065278,2023-11-01T23:01:33.680Z
5,,,1620059994,2023-11-02T23:01:49.124Z
5,,,1619893892,2023-11-03T23:01:46.691Z
5,,,1628725337,2023-11-04T23:01:18.115Z
5,,,1626562293,2023-11-05T23:01:29.873Z
5,,,1615907562,2023-11-06T23:01:26.504Z
5,,,1625665415,2023-11-07T23:01:24.322Z
5,,,1598840624,2023-11-08T23:01:39.878Z
5,,,1565051647,2023-11-09T23:01:34.374Z
5,,,1540657807,2023-11-10T23:01:38.971Z
5,,,1549320254,2023-11-11T23:01:32.277Z
5,,,1561965704,2023-11-12T23:01:49.233Z
5,,,1552127211,2023-11-13T23:01:30.775Z
5,,,1552641169,2023-11-14T23:01:27.965Z
5,,,1541637221,2023-11-15T23:01:20.238Z
5,,,1542126447,2023-11-16T23:01:33.845Z
5,,,1544695332,2023-11-17T23:01:33.820Z
5,,,1568082824,2023-11-18T23:01:35.400Z
5,,,1591963319,2023-11-19T23:02:19.645Z
5,,,1582386685,2023-11-20T23:01:31.911Z
5,,,1587249557,2023-11-21T23:01:25.500Z
5,,,1596646863,2023-11-22T23:01:18.106Z
5,,,1607627622,2023-11-23T23:01:51.566Z
5,,,1604211548,2023-11-24T23:01:58.778Z
5,,,1617600238,2023-11-25T23:02:15.386Z
5,,,1621944724,2023-11-26T23:01:43.126Z
5,,,1614674683,2023-11-27T23:01:24.404Z
5,,,1621504839,2023-11-28T23:02:01.807Z
5,,,1612714806,2023-11-29T23:01:50.323Z
5,,,1619523402,2023-11-30T23:02:35.655Z
5,,,1603255563,2023-12-01T23:01:24.142Z
5,,,1596987903,2023-12-02T23:01:20.481Z
5,,,1605280560,2023-12-03T23:01:25.676Z
5,,,1618290032,2023-12-04T23:01:34.152Z
5,,,1605169856,2023-12-05T23:01:26.490Z
5,,,1637220384,2023-12-06T23:01:34.817Z
5,,,1645920488,2023-12-07T23:01:22.416Z
5,,,1663212401,2023-12-08T23:01:24.961Z
5,,,1682394033,2023-12-09T23:01:26.454Z
5,,,1696658349,2023-12-10T23:01:27.265Z
5,,,1664103970,2023-12-11T23:01:59.954Z
5,,,1585230197,2023-12-12T23:02:03.128Z
5,,,1571209663,2023-12-13T23:01:35.313Z
5,,,1557091451,2023-12-14T23:02:32.648Z
5,,,1550144614,2023-12-15T23:01:31.967Z
5,,,1537534133,2023-12-16T23:01:52.723Z
5,,,1546925449,2023-12-17T19:13:00.003Z
5,,,1540756148,2023-12-18T23:02:54.055Z
5,,,1534493813,2023-12-19T23:01:30.474Z
5,,,1526603290,2023-12-20T23:01:23.104Z
5,,,1507334437,2023-12-21T23:01:58.179Z
5,,,1509526997,2023-12-22T23:01:23.488Z
5,,,1526690215,2023-12-23T23:01:43.971Z
5,,,1520797481,2023-12-24T23:01:31.578Z
5,,,1507673980,2023-12-25T23:01:59.366Z
5,,,1510829463,2023-12-26T23:01:40.321Z
5,,,1496025125,2023-12-27T23:01:46.078Z
5,,,1476859218,2023-12-28T23:01:40.900Z
5,,,1473321216,2023-12-29T23:01:18.112Z
5,,,1473599512,2023-12-30T23:01:22.596Z
5,,,1465951590,2023-12-31T23:01:37.213Z
5,,,1484412780,2024-01-01T23:01:53.420Z
5,,,1478015206,2024-01-02T23:01:46.719Z
5,,,1475325886,2024-01-03T23:01:49.482Z
5,,,1466682098,2024-01-04T23:01:38.190Z
5,,,1443489916,2024-01-05T23:02:13.510Z
5,,,1444834107,2024-01-06T23:01:20.364Z
5,,,1445515227,2024-01-07T23:01:40.764Z
5,,,1447290895,2024-01-08T23:01:28.901Z
5,,,1466018629,2024-01-09T23:01:38.516Z
5,,,1467275312,2024-01-10T23:12:35.818Z
5,,,1490446003,2024-01-11T23:01:32.104Z
5,,,1469343821,2024-01-12T23:01:39.337Z
5,,,1463561835,2024-01-13T23:01:44.126Z
5,,,1465316088,2024-01-14T23:02:20.252Z
5,,,1442155473,2024-01-15T23:02:44.431Z
5,,,1443935888,2024-01-16T23:01:33.368Z
5,,,1437853188,2024-01-17T23:01:38.101Z
5,,,1435445645,2024-01-18T23:01:42.640Z
5,,,1419083852,2024-01-19T23:01:29.762Z
5,,,1414959225,2024-01-20T23:01:40.430Z
5,,,1414710346,2024-01-21T23:03:23.015Z
5,,,1403726472,2024-01-22T23:01:26.143Z
5,,,1412569535,2024-01-23T23:02:50.842Z
5,,,1415233561,2024-01-24T23:01:28.302Z
5,,,1420836700,2024-01-25T23:01:38.454Z
5,,,1426513883,2024-01-26T23:01:34.125Z
5,,,1425546110,2024-01-27T23:01:26.812Z
5,,,1430391539,2024-01-28T23:01:57.895Z
5,,,1440138915,2024-01-29T23:01:36.777Z
5,,,1423787985,2024-01-30T23:02:39.103Z
5,,,1155046338,2024-01-31T23:02:26.455Z
5,,,1156856384,2024-02-01T23:01:54.447Z
5,,,1158684055,2024-02-02T23:02:39.441Z
5,,,1158382088,2024-02-03T23:01:35.840Z
5,,,1158149521,2024-02-04T23:02:39.025Z
5,,,1165719043,2024-02-05T23:02:26.705Z
5,,,1165564904,2024-02-06T23:02:35.728Z
5,,,1166436550,2024-02-07T23:01:59.853Z
5,,,1166306449,2024-02-08T23:02:04.684Z
5,,,1168760603,2024-02-09T23:01:42.523Z
5,,,1164664834,2024-02-10T23:02:39.564Z
5,,,1163535812,2024-02-11T23:01:59.760Z
5,,,1154059214,2024-02-12T23:01:29.641Z
5,,,1160424694,2024-02-13T23:03:09.376Z
5,,,1150131022,2024-02-14T23:02:39.836Z
5,,,1149416054,2024-02-15T23:02:18.139Z
5,,,1156702115,2024-02-16T23:01:33.476Z
5,,,1166903207,2024-02-17T23:02:05.608Z
5,,,1166128168,2024-02-18T23:02:40.674Z
5,,,1188334716,2024-02-19T23:03:23.526Z
5,,,1168562877,2024-02-20T23:02:03.812Z
5,,,1175499687,2024-02-21T23:04:00.544Z
5,,,1177552212,2024-02-22T23:02:01.490Z
5,,,1177132428,2024-02-23T23:01:59.783Z
5,,,1173252219,2024-02-24T23:03:19.418Z
5,,,1175833980,2024-02-25T23:03:17.850Z
5,,,1179587725,2024-02-26T23:02:00.128Z
5,,,1219794540,2024-02-27T23:01:59.582Z
5,,,1322428922,2024-02-28T23:02:45.711Z
5,,,1312752763,2024-02-29T23:01:38.998Z
5,,,1481997034,2024-03-01T23:02:03.201Z
5,,,1519235384,2024-03-02T23:02:03.609Z
5,,,1508722250,2024-03-03T23:02:40.111Z
5,,,1518676438,2024-03-04T16:03:22.946Z
5,,,1494817365,2024-03-05T23:02:40.191Z
5,,,1361144873,2024-03-06T23:03:00.572Z
5,,,1160096590,2024-03-07T23:01:21.095Z
5,,,1154741729,2024-03-08T23:02:38.850Z
5,,,1148656154,2024-03-09T23:02:43.222Z
15,,,1237417335,2024-03-10T23:02:43.524Z
15,,,1272139650,2024-03-11T23:01:20.710Z
15,,,1305736070,2024-03-12T23:02:43.633Z
15,,,1307361678,2024-03-13T23:02:02.514Z
15,,,1335379583,2024-03-14T23:01:23.244Z
15,,,1335498250,2024-03-15T23:01:23.407Z
15,,,1368165123,2024-03-16T23:01:29.544Z
15,,,1406694074,2024-03-17T23:01:25.095Z
15,,,1440834769,2024-03-18T23:01:27.011Z
15,,,1400231123,2024-03-19T23:02:30.104Z
15,,,1362881123,2024-03-20T23:01:32.373Z
15,,,1406807300,2024-03-21T23:01:19.500Z
15,,,1469414514,2024-03-22T23:01:26.813Z
15,,,1517259233,2024-03-23T23:01:28.339Z
15,,,1563896159,2024-03-24T23:01:28.602Z
15,,,1485360056,2024-03-25T23:01:30.725Z
15,,,1510509837,2024-03-26T23:01:18.593Z
15,,,1492600252,2024-03-27T23:01:47.943Z
15,,,1552099279,2024-03-28T23:01:50.932Z
13,,,1602886640,2024-03-29T20:02:06.116Z
13,,,1595964151,2024-03-30T23:01:44.579Z
13,,,1601997350,2024-03-31T23:01:19.258Z
13,,,1661428241,2024-04-01T23:01:30.836Z
13,,,1638799916,2024-04-02T23:01:13.465Z
13,,,1616067943,2024-04-03T23:03:08.584Z
13,,,1656104026,2024-04-04T23:02:16.607Z
13,,,1713654404,2024-04-05T23:02:20.131Z
13,,,1780368623,2024-04-06T23:01:32.377Z
13,,,1739281711,2024-04-07T23:01:25.308Z
13,,,1528901051,2024-04-08T23:01:35.959Z
13,,,1519929569,2024-04-09T23:01:31.756Z
13,,,1550787868,2024-04-10T23:01:24.576Z
13,,,1561219885,2024-04-11T23:01:38.350Z
13,,,1583087012,2024-04-12T23:01:50.124Z
13,,,1743667828,2024-04-13T23:01:19.635Z
13,,,1701100581,2024-04-14T23:02:08.746Z
13,,,1668245324,2024-04-15T23:01:50.459Z
13,,,1754058400,2024-04-16T23:01:38.436Z
13,,,1687245080,2024-04-17T23:01:23.664Z
13,,,1742696266,2024-04-18T23:02:39.922Z
13,,,1792696186,2024-04-19T23:01:46.673Z
13,,,1848327645,2024-04-20T23:01:49.609Z
13,,,1866146295,2024-04-21T23:01:40.482Z
13,,,1923047014,2024-04-22T23:01:27.749Z
13,,,1938640896,2024-04-23T23:01:33.823Z
10,,,1931233184,2024-04-24T23:01:28.168Z
10,,,1929788976,2024-04-25T23:02:17.669Z
10,,,1943330339,2024-04-26T23:01:30.662Z
10,,,2017861326,2024-04-27T23:01:39.470Z
10,,,2021080026,2024-04-28T23:01:23.683Z
10,,,2001341348,2024-04-29T23:02:26.050Z
10,,,1987348983,2024-04-30T23:01:45.728Z
10,,,1959055469,2024-05-01T23:01:41.573Z
10,,,2009591223,2024-05-02T23:01:26.628Z
10,,,2037877358,2024-05-03T23:01:26.351Z
10,,,2143568092,2024-05-04T23:01:44.362Z
10,,,2149841374,2024-05-05T23:01:44.405Z
10,,,2151378636,2024-05-06T03:01:27.942Z

==> data/price-rate/swap-price.csv <==
Swapping,Price,TokenA,TokenB
850000,1.02531,171515.54268,1850000
800000,1.01969,215749.97124,1800000
750000,1.01577,261824.84167,1750000
700000,1.01291,309034.60897,1700000
650000,1.01073,357277.55497,1650000
600000,1.00903,405726.25413,1600000
550000,1.00764,454374.80095,1550000
500000,1.00649,503247.2975,1500000
450000,1.00552,552332.83439,1450000
400000,1.00467,601627.81705,1400000
350000,1.00392,651132.00758,1350000
300000,1.00325,700846.74579,1300000
250000,1.00263,750771.32621,1250000
200000,1.00206,800905.31377,1200000
150000,1.00152,851248.43238,1150000
100000,1.001,901801.88914,1100000
50000,1.0005,952555.67809,1050000
0,1,1000000,1000000
50000,0.9995,1050000,952555.67809
100000,0.999,1100000,901801.88914
150000,0.99848,1150000,851248.43238
200000,0.99794,1200000,800905.31377
250000,0.99737,1250000,750771.32621
300000,0.99675,1300000,700846.74579
350000,0.99608,1350000,651132.00758
400000,0.99533,1400000,601627.81705
450000,0.99448,1450000,552332.83439
500000,0.99351,1500000,503247.2975
550000,0.99236,1550000,454374.80095
600000,0.99097,1600000,405726.25413
650000,0.98927,1650000,357277.55497
700000,0.98709,1700000,309034.60897
750000,0.98423,1750000,261824.84167
800000,0.98031,1800000,215749.97124
850000,0.97469,1850000,171515.54268


==> data/stablecoinsChains.csv <==
Timestamp,Date,BSC,Optimism,Ethereum,zkSync Era,Polygon zkEVM,Polygon,Avalanche,Arbitrum,Fantom,Total
1652313600,2022-05-12,,45454467.971105784,363719578.2404706,,,683.785435715055,,,,409174729.9970121
1652400000,2022-05-13,,45597366.19748815,314051244.0599812,,,683.785435715055,,,,359649294.0429051
1652486400,2022-05-14,,45716531.832179025,306158964.0357195,,,683.785435715055,,,,351876179.65333426
1652572800,2022-05-15,,45682562.17126172,300725954.4717022,,,683.785435715055,,,,346409200.4283997
1652659200,2022-05-16,,45682562.17126172,301071857.6272957,,,683.785435715055,,,,346755103.58399314
1652745600,2022-05-17,,45604857.859851,302147196.6579413,,,683.785435715055,,,,347752738.303228
1652832000,2022-05-18,,45604857.859851,301745098.4703106,,,683.785435715055,,,,347350640.11559737
1652918400,2022-05-19,,45610835.73170993,293601670.9796094,,,683.785435715055,,,,339213190.49675506
1653004800,2022-05-20,,45610835.73170993,293606929.2863719,,,683.785435715055,,,,339218448.8035175
1653091200,2022-05-21,,45610835.73170993,292837467.2792134,,,683.785435715055,,,,338448986.7963591
1653177600,2022-05-22,,45610835.73170993,292866745.6302078,,,683.785435715055,,,,338478265.1473535
1653264000,2022-05-23,,45484812.1879113,292576655.0263083,,,683.785435715055,,,,338062150.9996553
1653350400,2022-05-24,,45394927.177133545,292306797.66102487,,,683.785435715055,,,,337702408.62359416
1653436800,2022-05-25,,45394927.177133545,293031596.9957657,,,683.785435715055,,,,338427207.958335
1653523200,2022-05-26,,45394927.177133545,292904429.78882086,,,683.785435715055,,,,338300040.75139016
1653609600,2022-05-27,,45398927.177133545,288321473.3072219,,,683.785435715055,,,,333721084.2697912
1653696000,2022-05-28,,45194927.177133545,279440910.34785867,,,683.785435715055,,,,324636521.31042796
1653782400,2022-05-29,,45182625.31545568,279335409.0062417,,,683.785435715055,,,,324518718.1071331
1653868800,2022-05-30,,45182625.31545568,278427894.85113865,,,683.785435715055,,,,323611203.95203006
1653955200,2022-05-31,,45055794.92847634,279005753.1651173,,,683.785435715055,,,,324062231.8790294
1654041600,2022-06-01,,44763575.14022127,280275916.975935,,,683.785435715055,,,,325040175.90159196
1654128000,2022-06-02,,44583605.50101859,282189116.0045318,,,683.785435715055,,,,326773405.2909861
1654214400,2022-06-03,,45196971.39322672,281577661.6123252,,,683.785435715055,,,,326775316.7909877
1654300800,2022-06-04,,45799283.952666774,280899612.56139225,,,683.785435715055,,,,326699580.29949474
1654387200,2022-06-05,,46789330.562698215,279774193.08643806,,,683.785435715055,,,,326564207.43457204
1654473600,2022-06-06,,46789330.562698215,282026413.77104473,,,683.785435715055,,,,328816428.1191787
1654560000,2022-06-07,,46789330.562698215,285549403.5488467,,,683.785435715055,,,,332339417.8969807
1654646400,2022-06-08,,46789330.562698215,290741534.0306518,,,683.785435715055,,,,337531548.3787858
1654732800,2022-06-09,,46789330.562698215,291269168.29057705,,,683.785435715055,,,,338059182.63871104
1654819200,2022-06-10,,46789330.562698215,291331989.2578676,,,683.785435715055,,,,338122003.60600156
1654905600,2022-06-11,,46689237.69269821,286563207.203043,,,683.785435715055,,,,333253128.68117696
1654992000,2022-06-12,,46525869.06268428,269106420.7106244,,,683.785435715055,,,,315632973.55874443
1655078400,2022-06-13,,45298111.631402515,253330645.27597085,,,683.785435715055,,,,298629440.6928091
1655164800,2022-06-14,,43583907.96744019,207928647.87240964,,,683.785435715055,,,,251513239.62528554
1655251200,2022-06-15,,42884482.39243423,161656777.43563005,,,683.785435715055,,,,204541943.6135
1655337600,2022-06-16,,42427849.318830304,156475043.16681975,,,683.785435715055,,,,198903576.27108577
1655424000,2022-06-17,,41353634.82570258,160646459.6492457,,,683.785435715055,,,,202000778.260384
1655510400,2022-06-18,,39101979.48901327,164981358.3446206,,,683.785435715055,,,,204084021.61906955
1655596800,2022-06-19,,38598976.50549056,115158249.64030783,,,683.785435715055,,,,153757909.9312341
1655683200,2022-06-20,,38399877.304486275,118565157.86884588,,,683.785435715055,,,,156965718.95876786
1655769600,2022-06-21,,34506209.235582784,123013571.66941126,,,683.785435715055,,,,157520464.69042975
1655856000,2022-06-22,,31446686.058743373,129492100.96179792,,,683.785435715055,,,,160939470.80597702
1655942400,2022-06-23,,28111203.924718242,133295502.08540763,,,683.785435715055,,,,161407389.79556158
1656028800,2022-06-24,,26229336.69466467,137602284.55434152,,,683.785435715055,,,,163832305.0344419
1656115200,2022-06-25,,25365119.18135223,138438458.8665302,,,683.785435715055,,,,163804261.83331814
1656201600,2022-06-26,,24232061.04864937,138158713.77499995,,,683.785435715055,,,,162391458.60908502
1656288000,2022-06-27,,22890489.45952768,139970169.5434536,,,683.785435715055,,,,162861342.78841698
1656374400,2022-06-28,,22890489.45952768,140393100.58772138,,,683.785435715055,,,,163284273.83268476
1656460800,2022-06-29,,22890489.45952768,138255108.53614,,,683.785435715055,,,,161146281.78110337
1656547200,2022-06-30,,21663761.48160371,135620263.3368661,,,683.785435715055,,,,157284708.60390553
1656633600,2022-07-01,,21544759.323421232,136300418.3572599,,,683.785435715055,,,,157845861.46611685
1656720000,2022-07-02,,20416458.59520926,137499717.26158956,,,683.785435715055,,,,157916859.64223453
1656806400,2022-07-03,,19368863.196501624,138862224.7409848,,,698.47653186038,,,,158231786.41401827
1656892800,2022-07-04,,19368863.196501624,146665880.09470606,,,698.47653186038,,,,166035441.76773953
1656979200,2022-07-05,,19361210.235372964,148077899.81196725,,,698.47653186038,,,,167439808.52387208
1657065600,2022-07-06,,18713360.475358985,149789093.5652717,,,698.47653186038,,,,168503152.51716256
1657152000,2022-07-07,,18698562.05908472,150024530.06506115,,,698.47653186038,,,,168723790.60067773
1657238400,2022-07-08,,18153568.42875452,151472025.17499924,,,698.47653186038,,,,169626292.0802856
1657324800,2022-07-09,,18153568.42875452,150487302.85462755,,,698.47653186038,,,,168641569.75991392
1657411200,2022-07-10,,18154270.551919322,150581721.45407397,,,698.47653186038,,,,168736690.48252514
1657497600,2022-07-11,,18154288.75840315,150816241.7711327,,,698.47653186038,,,,168971229.00606772
1657584000,2022-07-12,5.212617220966971,18181174.714518078,151903715.3171976,,,698.47653186038,6.415817352322367,,4.159418485681165,170085604.2961006
1657670400,2022-07-13,5.212617220966971,18196925.268058117,152010702.19923264,,,698.47653186038,6.415817352322367,,4.159418485681165,170208341.73167568
1657756800,2022-07-14,5.212617220966971,18196925.268058117,150276518.04593083,,,698.47653186038,6.415817352322367,,4.159418485681165,168474157.57837388
1657843200,2022-07-15,5.212617220966971,18257440.465791147,149881521.51411083,,,698.47653186038,6.415817352322367,,4.159418485681165,168139676.2442869
1657929600,2022-07-16,5.212617220966971,18257828.375188164,151019394.85973546,,,1592.7066725720858,6.415817352322367,,4.159418485681165,169278831.72944927
1658016000,2022-07-17,5.212617220966971,18538557.397599805,151365829.70094323,,,1592.7066725720858,6.415817352322367,,4.159418485681165,169905995.5930687
1658102400,2022-07-18,5.212617220966971,18603022.489669338,154383993.1694849,,,698.47653186038,6.415817352322367,,4.159418485681165,172987729.9235392
1658188800,2022-07-19,5.212617220966971,18622526.660376295,155334412.66551673,,,698.47653186038,6.415817352322367,,4.159418485681165,173957653.59027797
1658275200,2022-07-20,5.212617220966971,18712527.30579209,156493283.0297735,,,698.47653186038,6.415817352322367,,4.159418485681165,175206524.59995052
1658361600,2022-07-21,5.212617220966971,18899056.870628938,156313367.48932594,,,698.47653186038,6.415817352322367,,4.159418485681165,175213138.62433982
1658448000,2022-07-22,5.212617220966971,19101146.418220576,161363675.2821223,,,698.47653186038,6.415817352322367,,4.159418485681165,180465535.96472782
1658534400,2022-07-23,5.212617220966971,19692993.433155037,161367875.96326098,,,698.47653186038,6.415817352322367,,4.159418485681165,181061583.66080093
1658620800,2022-07-24,5.212617220966971,19692993.433155037,150370495.62919682,,,698.47653186038,6.415817352322367,,4.159418485681165,170064203.32673678
1658707200,2022-07-25,5.212617220966971,19824706.278662734,151595306.00466266,,,698.47653186038,6.415817352322367,,4.159418485681165,171420726.54771033
1658793600,2022-07-26,5.212617220966971,19824706.278662734,152098874.88651735,,,698.47653186038,6.415817352322367,,4.159418485681165,171924295.429565
1658880000,2022-07-27,5.212617220966971,19915780.791899573,151641073.795492,,,698.47653186038,6.415817352322367,,4.159418485681165,171557568.85177648
1658966400,2022-07-28,5.212617220966971,20225637.97343304,152160771.0386219,,,698.47653186038,6.415817352322367,,4.159418485681165,172387123.27643988
1659052800,2022-07-29,5.212617220966971,20200891.490867786,151429831.39856154,,,698.47653186038,6.415817352322367,,4.159418485681165,171631437.15381426
1659139200,2022-07-30,5.212617220966971,19852215.500969432,153208113.53090465,,,698.47653186038,6.415817352322367,,4.159418485681165,173061043.29625902
1659225600,2022-07-31,5.212617220966971,19966508.532728273,153121085.22112027,,,698.47653186038,6.415817352322367,,4.159418485681165,173088308.01823348
1659312000,2022-08-01,5.212617220966971,19975246.591779776,153371770.20375806,,,698.47653186038,6.415817352322367,,4.159418485681165,173347731.05992275
1659398400,2022-08-02,5.212617220966971,19994746.591779776,153551399.1546167,,,698.47653186038,6.415817352322367,,4.159418485681165,173546860.0107814
1659484800,2022-08-03,5.212617220966971,19946693.84778197,154099976.90979582,,,698.47653186038,6.415817352322367,,4.159418485681165,174047385.02196273
1659571200,2022-08-04,5.212617220966971,19992108.322142243,154328243.97481903,,,698.47653186038,6.415817352322367,,4.159418485681165,174321066.5613462
1659657600,2022-08-05,5.212617220966971,20137643.321976308,153311857.18361145,,,698.47653186038,6.415817352322367,,4.159418485681165,173450214.76997268
1659744000,2022-08-06,5.212617220966971,20088354.966992654,155116734.530606,,,698.47653186038,6.415817352322367,,4.159418485681165,175205803.76198357
1659830400,2022-08-07,5.212617220966971,20093696.460160706,155506973.28768173,,,698.47653186038,6.415817352322367,,4.159418485681165,175601384.01222736
1659916800,2022-08-08,5.212617220966971,19911223.338783838,155635656.26200137,,,698.47653186038,6.415817352322367,,4.159418485681165,175547593.86517012
1660003200,2022-08-09,5.212617220966971,18829954.27592587,154825208.5631278,,,698.47653186038,6.415817352322367,,4.159418485681165,173655877.1034386
1660089600,2022-08-10,5.212617220966971,17578187.59269913,158090997.97655645,,,698.47653186038,6.415817352322367,,4.159418485681165,175669899.83364052
1660176000,2022-08-11,5.212617220966971,17578187.59269913,160161527.59467992,,,698.47653186038,6.415817352322367,,4.159418485681165,177740429.451764
1660262400,2022-08-12,207.92932982500852,17638001.762690645,165596001.4636458,,,698.47653186038,6.415817352322367,,4.159418485681165,183234920.20743397
1660348800,2022-08-13,207.92932982500852,17665005.537883233,168909657.60815394,,,698.47653186038,6.415817352322367,,4.159418485681165,186575580.1271347
1660435200,2022-08-14,207.92932982500852,17723764.234657716,170275182.51871175,,,698.47653186038,6.415817352322367,,4.159418485681165,187999863.734467
1660521600,2022-08-15,207.92932982500852,17723764.234657716,167192977.54351565,,,698.47653186038,6.415817352322367,,4.159418485681165,184917658.7592709
1660608000,2022-08-16,207.92932982500852,17389403.16109319,169537840.74325943,,,698.47653186038,6.415817352322367,,4.159418485681165,186928160.88545015
1660694400,2022-08-17,207.92932982500852,17350725.071585685,170070269.3095273,,,698.47653186038,6.415817352322367,,4.159418485681165,187421911.3622105
1660780800,2022-08-18,207.92932982500852,17341193.216134705,169217551.04019317,,,698.47653186038,6.415817352322367,,4.159418485681165,186559661.23742542
1660867200,2022-08-19,207.92932982500852,17092807.7291355,169019000.9870463,,,698.47653186038,6.415817352322367,,4.159418485681165,186112725.69727933
1660953600,2022-08-20,207.92932982500852,16927110.35392888,167208888.87937638,,,698.47653186038,6.415817352322367,,4.159418485681165,184136916.2144028
1661040000,2022-08-21,207.92932982500852,16869350.274400968,165762171.00497323,,,698.47653186038,6.415817352322367,,4.159418485681165,182632438.26047173
1661126400,2022-08-22,207.92932982500852,16869350.274400968,167468416.61910605,,,698.47653186038,6.415817352322367,,4.159418485681165,184338683.87460455
1661212800,2022-08-23,207.92932982500852,16598460.789815994,168097804.1031675,,,698.47653186038,6.415817352322367,,4.159418485681165,184697181.87408102
1661299200,2022-08-24,207.92932982500852,16288664.2915065,168920141.34658372,,,698.47653186038,6.415817352322367,,4.159418485681165,185209722.61918777
1661385600,2022-08-25,207.92932982500852,16325840.207822228,169581303.64880452,,,698.47653186038,6.415817352322367,,4.159418485681165,185908060.83772427
1661472000,2022-08-26,207.92932982500852,16349840.207822228,171414004.3224791,,,698.47653186038,6.415817352322367,,4.159418485681165,187764761.51139885
1661558400,2022-08-27,207.92932982500852,16325528.136926888,166490324.72520941,,,698.47653186038,6.415817352322367,,4.159418485681165,182816769.84323382
1661644800,2022-08-28,207.92932982500852,16191843.481969103,165766817.69227827,,,698.47653186038,6.415817352322367,,4.159418485681165,181959578.1553449
1661731200,2022-08-29,207.92932982500852,16191843.481969103,167151703.4824806,,,698.47653186038,6.415817352322367,,4.159418485681165,183344463.94554722
1661817600,2022-08-30,207.92932982500852,16161459.205927512,167968419.34745842,,,698.47653186038,6.415817352322367,,4.159418485681165,184130795.53448346
1661904000,2022-08-31,207.92932982500852,16181260.39207787,168716909.8033933,,,698.47653186038,6.415817352322367,,4.159418485681165,184899087.17656872
1661990400,2022-09-01,207.92932982500852,16145632.686169157,169039641.88390574,,,698.47653186038,6.415817352322367,,4.159418485681165,185186191.55117244
1662076800,2022-09-02,207.92932982500852,16145632.686169157,165973456.48577133,,,698.47653186038,6.415817352322367,,4.159418485681165,182120006.15303802
1662163200,2022-09-03,207.92932982500852,16145632.686169157,166196029.3324362,,,698.47653186038,6.415817352322367,,4.159418485681165,182342578.9997029
1662249600,2022-09-04,207.92932982500852,16145632.686169157,166216907.44798118,,,698.47653186038,6.415817352322367,,4.159418485681165,182363457.11524788
1662336000,2022-09-05,207.92932982500852,16145632.686169157,167191644.80437887,,,717.8081274268505,6.415817352322367,,4.159418485681165,183338213.80324113
1662422400,2022-09-06,207.92932982500852,16145632.686169157,166075948.0765439,,,717.8081274268505,6.415817352322367,,4.159418485681165,182222517.07540616
1662508800,2022-09-07,207.92932982500852,16145632.686169157,158264644.73543832,,,717.8081274268505,6.415817352322367,,4.159418485681165,174411213.73430058
1662595200,2022-09-08,207.92932982500852,16145632.686169157,158335790.43185043,,,717.8081274268505,6.415817352322367,,4.159418485681165,174482359.4307127
1662681600,2022-09-09,207.92932982500852,16145632.686169157,157098308.23890758,,,717.8081274268505,6.415817352322367,,4.159418485681165,173244877.23776984
1662768000,2022-09-10,207.92932982500852,16145632.686169157,155365932.36009264,,,717.8081274268505,6.415817352322367,,4.159418485681165,171512501.3589549
1662854400,2022-09-11,207.92932982500852,16145632.686169157,155524651.79584873,,,717.8081274268505,6.415817352322367,,4.159418485681165,171671220.794711
1662940800,2022-09-12,207.92932982500852,16214359.509019798,156377722.99194875,,,717.8081274268505,6.415817352322367,,4.159418485681165,172593018.81366166
1663027200,2022-09-13,207.92932982500852,16165275.91772361,154269233.9579507,,,717.8081274268505,6.415817352322367,,4.159418485681165,170435446.18836743
1663113600,2022-09-14,207.92932982500852,16165275.91772361,152894823.75673965,,,717.8081274268505,6.415817352322367,,4.159418485681165,169061035.98715636
1663200000,2022-09-15,207.92932982500852,16185060.681158662,148795031.46881452,,,717.8081274268505,6.415817352322367,,4.159418485681165,164981028.46266627
1663286400,2022-09-16,207.92932982500852,16185060.681158662,149787717.4764679,,,717.8081274268505,6.415817352322367,,4.159418485681165,165973714.47031966
1663372800,2022-09-17,207.92932982500852,16024322.032484176,153232375.1916944,,,717.8081274268505,6.415817352322367,,4.159418485681165,169257633.5368717
1663459200,2022-09-18,207.92932982500852,16024322.032484176,150525903.69371372,,,717.8081274268505,6.415817352322367,,4.159418485681165,166551162.038891
1663545600,2022-09-19,207.92932982500852,16024322.032484176,150531706.68225023,,,717.8081274268505,6.415817352322367,,4.159418485681165,166556965.02742752
1663632000,2022-09-20,207.92932982500852,16024322.032484176,153496914.84290203,,,717.8081274268505,6.415817352322367,,4.159418485681165,169522173.18807933
1663718400,2022-09-21,207.92932982500852,16024322.032484176,153712043.04823342,,,717.8081274268505,6.415817352322367,,4.159418485681165,169737301.3934107
1663804800,2022-09-22,207.92932982500852,16024322.032484176,153934440.99549198,,,717.8081274268505,6.415817352322367,,4.159418485681165,169959699.34066924
1663891200,2022-09-23,207.92932982500852,15846023.295132844,154283831.34395844,,,717.8081274268505,6.415817352322367,,4.159418485681165,170130790.95178437
1663977600,2022-09-24,207.92932982500852,15796795.846119868,154376353.2249005,,,717.8081274268505,6.415817352322367,,4.159418485681165,170174085.38371348
1664064000,2022-09-25,207.92932982500852,15600644.106718596,153991901.02408543,,,717.8081274268505,6.415817352322367,,4.159418485681165,169593481.44349712
1664150400,2022-09-26,207.92932982500852,15600669.715659767,153849470.87486306,,,717.8081274268505,6.415817352322367,,4.159418485681165,169451076.90321591
1664236800,2022-09-27,207.92932982500852,15600669.715659767,154526779.4542678,,,717.8081274268505,6.415817352322367,,4.159418485681165,170128385.48262066
1664323200,2022-09-28,271.70402807204584,15600669.715659767,154777345.8003275,,,717.8081274268505,6.415817352322367,,4.159418485681165,170379015.60337862
1664409600,2022-09-29,271.70402807204584,15600669.715659767,154949109.1829706,,,717.8081274268505,6.415817352322367,,4.159418485681165,170550778.98602173
1664496000,2022-09-30,271.70402807204584,15617760.854112465,155707582.78623095,,,717.8081274268505,6.415817352322367,,4.159418485681165,171326343.72773477
1664582400,2022-10-01,271.70402807204584,15740285.52455491,156475447.20554185,,,717.8081274268505,6.415817352322367,,4.159418485681165,172216732.8174881
1664668800,2022-10-02,271.70402807204584,15740285.52455491,156468772.08915916,,,717.8081274268505,6.415817352322367,,4.159418485681165,172210057.70110542
1664755200,2022-10-03,271.70402807204584,15740285.52455491,153448620.50987762,,,717.8081274268505,6.415817352322367,,4.159418485681165,169189906.12182388
1664841600,2022-10-04,271.70402807204584,15740285.52455491,153857039.6489254,,,717.8081274268505,6.415817352322367,,4.159418485681165,169598325.26087165
1664928000,2022-10-05,271.70402807204584,15762168.91550558,154109509.88424623,,,717.8081274268505,6.415817352322367,,4.159418485681165,169872678.88714316
1665014400,2022-10-06,271.70402807204584,15794904.548900023,154609703.87223667,,,717.8081274268505,6.415817352322367,,4.159418485681165,170405608.50852805
1665100800,2022-10-07,271.70402807204584,15794904.548900023,152543694.00241813,,,717.8081274268505,6.415817352322367,,4.159418485681165,168339598.63870952
1665187200,2022-10-08,271.70402807204584,15584511.917343793,152858575.15210646,,,717.8081274268505,6.415817352322367,,4.159418485681165,168444087.1568416
1665273600,2022-10-09,271.70402807204584,15584511.917343793,153015123.26334468,,,717.8081274268505,6.415817352322367,,4.159418485681165,168600635.26807982
1665360000,2022-10-10,271.70402807204584,15672253.848931344,152947327.34019428,,,717.8081274268505,6.415817352322367,,4.159418485681165,168620581.27651697
1665446400,2022-10-11,271.70402807204584,15691830.981372364,155267424.7422556,,,717.8081274268505,6.415817352322367,,4.159418485681165,170960255.8110193
1665532800,2022-10-12,271.70402807204584,15803760.482830413,155042579.67062044,,,717.8081274268505,6.415817352322367,,4.159418485681165,170847340.2408422
1665619200,2022-10-13,271.70402807204584,15882993.931359543,155451996.4771558,,,717.8081274268505,6.415817352322367,,4.159418485681165,171335990.49590668
1665705600,2022-10-14,271.70402807204584,15857528.06429006,154193158.17937833,,,717.8081274268505,6.415817352322367,,4.159418485681165,170051686.33105972
1665792000,2022-10-15,271.70402807204584,15857528.06429006,154764796.90982875,,,717.8081274268505,6.415817352322367,,4.159418485681165,170623325.06151018
1665878400,2022-10-16,271.70402807204584,15730710.455264118,155062922.8246626,,,717.8081274268505,6.415817352322367,,4.159418485681165,170794633.36731806
1665964800,2022-10-17,271.70402807204584,15740880.721817032,154505483.88489345,,,717.8081274268505,6.415817352322367,,4.159418485681165,170247364.69410184
1666051200,2022-10-18,271.70402807204584,15834672.437116038,154605866.60333067,,,717.8081274268505,6.415817352322367,,4.159418485681165,170441539.12783805
1666137600,2022-10-19,271.70402807204584,15838674.32781121,154680247.6080457,,,717.8081274268505,6.415817352322367,,4.159418485681165,170519922.02324826
1666224000,2022-10-20,271.70402807204584,15838674.32781121,154757257.97707632,,,717.8081274268505,6.415817352322367,,4.159418485681165,170596932.39227888
1666310400,2022-10-21,271.70402807204584,15838674.32781121,155716627.41531786,,,717.8081274268505,6.415817352322367,,4.159418485681165,171556301.83052042
1666396800,2022-10-22,271.70402807204584,15107585.595356448,157598707.48178223,,,717.8081274268505,6.415817352322367,,4.159418485681165,172707293.16453
1666483200,2022-10-23,271.70402807204584,14874820.062986435,158836992.3062267,,,717.8081274268505,6.415817352322367,,4.159418485681165,173712812.45660448
1666569600,2022-10-24,271.70402807204584,14818409.156269528,159236878.7665064,,,717.8081274268505,6.415817352322367,,4.159418485681165,174056288.01016727
1666656000,2022-10-25,271.70402807204584,14649217.45382258,159793923.05676886,,,717.8081274268505,6.415817352322367,,4.159418485681165,174444140.5979828
1666742400,2022-10-26,271.70402807204584,14519941.732750937,161173468.50403422,,,717.8081274268505,6.415817352322367,,4.159418485681165,175694410.32417652
1666828800,2022-10-27,271.70402807204584,14498952.820945736,163260471.07366186,,,717.8081274268505,6.415817352322367,,4.159418485681165,177760423.98199895
1666915200,2022-10-28,271.70402807204584,14230037.946325036,163982482.30638236,,,717.8081274268505,6.415817352322367,,4.159418485681165,178213520.34009874
1667001600,2022-10-29,271.70402807204584,14071287.970325036,165006421.89160773,,,717.8081274268505,6.415817352322367,,4.159418485681165,179078709.9493241
1667088000,2022-10-30,271.70402807204584,13858880.479267426,166353145.8014553,,,717.8081274268505,6.415817352322367,,4.159418485681165,180213026.36811405
1667174400,2022-10-31,271.70402807204584,13829333.699236782,167744366.6270626,,,717.8081274268505,6.415817352322367,,4.159418485681165,181574700.41369072
1667260800,2022-11-01,271.70402807204584,13789659.848759,167888435.05126983,,,717.8081274268505,6.415817352322367,,4.159418485681165,181679094.98742017
1667347200,2022-11-02,271.70402807204584,13553588.451669198,168664131.69678128,,,717.8081274268505,6.415817352322367,,4.159418485681165,182218720.2358418
1667433600,2022-11-03,271.70402807204584,13592803.555179533,168697428.44009042,,,717.8081274268505,6.415817352322367,,4.159418485681165,182291232.0826613
1667520000,2022-11-04,271.70402807204584,13531408.676501324,169881960.40618345,,,717.8081274268505,6.415817352322367,,4.159418485681165,183414369.17007613
1667606400,2022-11-05,271.70402807204584,13304075.219735265,172512811.05157423,,,717.8081274268505,6.415817352322367,,4.159418485681165,185817886.35870084
1667692800,2022-11-06,271.70402807204584,13021512.098063402,172446731.94064876,,,717.8081274268505,6.415817352322367,,4.159418485681165,185469244.12610352
1667779200,2022-11-07,271.70402807204584,12962773.199073412,173263798.88225594,,,717.8081274268505,6.415817352322367,,4.159418485681165,186227572.1687207
1667865600,2022-11-08,271.70402807204584,12729429.716887452,173807643.75006473,,,717.8081274268505,6.415817352322367,,4.159418485681165,186538073.55434352
1667952000,2022-11-09,271.70402807204584,12350572.67438123,171867574.57839632,,,717.8081274268505,6.415817352322367,,4.159418485681165,184219147.3401689
1668038400,2022-11-10,271.70402807204584,12122871.396255177,168860793.80226752,,,717.8081274268505,6.415817352322367,,4.159418485681165,180984665.28591403
1668124800,2022-11-11,271.70402807204584,11281051.430885209,168173249.7769648,,,717.8081274268505,6.415817352322367,,4.159418485681165,179455301.2952414
1668211200,2022-11-12,271.70402807204584,10807604.673049629,166241306.1993845,,,717.8081274268505,6.415817352322367,,4.159418485681165,177049910.9598255
1668297600,2022-11-13,271.70402807204584,10439205.376392538,166654770.6673156,,,717.8081274268505,6.415817352322367,,4.159418485681165,177094976.1310995
1668384000,2022-11-14,271.70402807204584,7581807.70084867,170309754.4340425,,,717.8081274268505,6.415817352322367,,4.159418485681165,177892562.22228253
1668470400,2022-11-15,271.70402807204584,6630617.744682654,172329803.95358214,,,717.8081274268505,6.415817352322367,,4.159418485681165,178961421.78565615
1668556800,2022-11-16,271.70402807204584,6409185.959429504,178930384.27362436,,,717.8081274268505,6.415817352322367,,4.159418485681165,185340570.3204452
1668643200,2022-11-17,271.70402807204584,6279673.887876766,179004997.94468626,,,717.8081274268505,6.415817352322367,,4.159418485681165,185285671.9199544
1668729600,2022-11-18,271.70402807204584,5506180.5871440545,179678135.11284325,,,717.8081274268505,6.415817352322367,,4.159418485681165,185185315.78737864
1668816000,2022-11-19,271.70402807204584,4779679.735059597,185469249.82567614,,,717.8081274268505,6.415817352322367,,4.159418485681165,190249929.64812708
1668902400,2022-11-20,271.70402807204584,4224737.386714789,186344882.6247005,,,717.8081274268505,6.415817352322367,,4.159418485681165,190570620.09880662
1668988800,2022-11-21,271.70402807204584,4051970.1444437737,186208135.59994668,,,717.8081274268505,6.415817352322367,,4.159418485681165,190261105.8317818
1669075200,2022-11-22,271.70402807204584,4033745.866603133,184348480.74785215,,,717.8081274268505,6.415817352322367,,4.159418485681165,188383226.70184663
1669161600,2022-11-23,271.70402807204584,4039895.8330037463,173886786.54597366,,,717.8081274268505,6.415817352322367,,4.159418485681165,177927682.46636876
1669248000,2022-11-24,271.70402807204584,4009804.985095627,173796988.42981023,,,717.8081274268505,6.415817352322367,,4.159418485681165,177807793.5022972
1669334400,2022-11-25,271.70402807204584,4010250.477291967,173785121.8891651,,,717.8081274268505,6.415817352322367,,4.159418485681165,177796372.45384842
1669420800,2022-11-26,271.70402807204584,4010250.477291967,173828628.355094,,,717.8081274268505,6.415817352322367,,4.159418485681165,177839878.9197773
1669507200,2022-11-27,271.70402807204584,4051936.031284019,173818468.7098405,,,717.8081274268505,6.415817352322367,,4.159418485681165,177871404.8285159
1669593600,2022-11-28,271.70402807204584,4051936.031284019,173920516.4490894,,,717.8081274268505,6.415817352322367,,4.159418485681165,177973452.5677648
1669680000,2022-11-29,271.70402807204584,4051936.031284019,175195719.23273522,,,717.8081274268505,6.415817352322367,,4.159418485681165,179248655.3514106
1669766400,2022-11-30,271.70402807204584,4056054.327464613,175612229.029286,,,717.8081274268505,6.415817352322367,,4.159418485681165,179669283.44414195
1669852800,2022-12-01,271.70402807204584,4056054.327464613,174267108.53571928,,,717.8081274268505,6.415817352322367,,4.159418485681165,178324162.95057523
1669939200,2022-12-02,271.70402807204584,4106463.5477037565,174723419.47956055,,,717.8081274268505,6.415817352322367,,4.159418485681165,178830883.11465567
1670025600,2022-12-03,271.70402807204584,4106463.5477037565,174902684.8954948,,,717.8081274268505,6.415817352322367,,4.159418485681165,179010148.5305899
1670112000,2022-12-04,271.70402807204584,4198941.946551175,175023926.1618972,,,717.8081274268505,6.415817352322367,,4.159418485681165,179223868.19583973
1670198400,2022-12-05,271.70402807204584,4199050.200868206,175386218.19293854,,,717.8081274268505,6.415817352322367,,4.159418485681165,179586268.4811981
1670284800,2022-12-06,271.70402807204584,4213656.102239261,176311652.45013154,,,717.8081274268505,6.415817352322367,,4.159418485681165,180526308.63976213
1670371200,2022-12-07,271.70402807204584,4203890.948798449,176321736.18566978,,,717.8081274268505,6.415817352322367,,4.159418485681165,180526627.22185957
1670457600,2022-12-08,271.70402807204584,4179670.948798449,176378224.1772788,,,717.8081274268505,6.415817352322367,,4.159418485681165,180558895.21346858
1670544000,2022-12-09,271.70402807204584,4179100.987380587,175371054.66800296,,,717.8081274268505,6.415817352322367,,4.159418485681165,179551155.7427749
1670630400,2022-12-10,271.70402807204584,3950867.189921446,176604665.2555209,,,717.8081274268505,6.415817352322367,,4.159418485681165,180556532.5328337
1670716800,2022-12-11,271.70402807204584,3930848.8037493583,176624846.8937658,,,717.8081274268505,6.415817352322367,,4.159418485681165,180556695.7849065
1670803200,2022-12-12,271.70402807204584,3930848.8037493583,176784461.10385975,,,717.8081274268505,6.415817352322367,,4.159418485681165,180716309.99500045
1670889600,2022-12-13,271.70402807204584,3932974.4367355015,177480028.4412766,,,717.8081274268505,6.415817352322367,,4.159418485681165,181414002.96540347
1670976000,2022-12-14,271.70402807204584,3932974.4367355015,178154209.51471162,,,717.8081274268505,6.415817352322367,,4.159418485681165,182088184.03883848
1671062400,2022-12-15,271.70402807204584,3941272.488987026,178479770.20789397,,,717.8081274268505,6.415817352322367,,4.159418485681165,182422042.78427234
1671148800,2022-12-16,271.70402807204584,3941272.488987026,178734803.901138,,,717.8081274268505,6.415817352322367,,4.159418485681165,182677076.47751638
1671235200,2022-12-17,271.70402807204584,3630717.289417026,178943346.10547712,,,717.8081274268505,6.415817352322367,,4.159418485681165,182575063.4822855
1671321600,2022-12-18,271.70402807204584,3685012.4418976326,177100766.0794976,,,717.8081274268505,6.415817352322367,,4.159418485681165,180786778.60878658
1671408000,2022-12-19,271.70402807204584,3685012.4418976326,177568341.94990823,,,717.8081274268505,6.415817352322367,,4.159418485681165,181254354.4791972
1671494400,2022-12-20,271.70402807204584,4051031.7117154505,177156418.50610062,,,717.8081274268505,6.415817352322367,,4.159418485681165,181208450.30520743
1671580800,2022-12-21,271.70402807204584,4051031.7117154505,177460526.9270224,,,717.8081274268505,6.415817352322367,,4.159418485681165,181512558.7261292
1671667200,2022-12-22,271.70402807204584,4051031.7117154505,177717110.5118845,,,717.8081274268505,6.415817352322367,,4.159418485681165,181769142.31099132
1671753600,2022-12-23,271.70402807204584,3964568.003457074,178077090.96503845,,,717.8081274268505,6.415817352322367,,4.159418485681165,182042659.05588686
1671840000,2022-12-24,271.70402807204584,3947562.9034570744,178063478.25422537,,,717.8081274268505,6.415817352322367,,4.159418485681165,182012041.2450738
1671926400,2022-12-25,271.70402807204584,3947562.9034570744,178221920.99395734,,,717.8081274268505,6.415817352322367,,4.159418485681165,182170483.98480576
1672012800,2022-12-26,271.70402807204584,3859910.4700665367,178493275.4700655,,,717.8081274268505,6.415817352322367,,4.159418485681165,182354186.0275234
1672099200,2022-12-27,271.70402807204584,3859910.4700665367,178455486.2793634,,,717.8081274268505,6.415817352322367,,4.159418485681165,182316396.8368213
1672185600,2022-12-28,271.70402807204584,3859910.4700665367,175500662.95006818,,,717.8081274268505,6.415817352322367,,4.159418485681165,179361573.50752607
1672272000,2022-12-29,271.70402807204584,3859910.4700665367,174606314.09463015,,,717.8081274268505,6.415817352322367,,4.159418485681165,178467224.65208805
1672358400,2022-12-30,271.70402807204584,3862810.470066536,174869596.82697603,,,717.8081274268505,6.415817352322367,,4.159418485681165,178733407.38443393
1672444800,2022-12-31,271.70402807204584,3862810.470066536,174966017.22439176,,,717.8081274268505,6.415817352322367,,4.159418485681165,178829827.78184965
1672531200,2023-01-01,271.70402807204584,3862810.470066536,175157190.73491538,,,717.8081274268505,6.415817352322367,,4.159418485681165,179021001.29237327
1672617600,2023-01-02,271.70402807204584,3862810.470066536,174668689.7019733,,,717.8081274268505,6.415817352322367,,4.159418485681165,178532500.25943118
1672704000,2023-01-03,271.70402807204584,3862810.470066536,174707041.7012146,,,717.8081274268505,6.415817352322367,,4.159418485681165,178570852.2586725
1672790400,2023-01-04,271.70402807204584,3862810.470066536,174689930.27832347,,,717.8081274268505,6.415817352322367,,4.159418485681165,178553740.83578137
1672876800,2023-01-05,283.50174547810053,3916095.2083071135,174780317.15386403,,,717.8081274268505,6.415817352322367,,4.159418485681165,178697424.24727988
1672963200,2023-01-06,283.50174547810053,3916095.2083071135,173628017.3243622,,,717.8081274268505,6.415817352322367,,4.159418485681165,177545124.41777804
1673049600,2023-01-07,283.50174547810053,3916095.2083071135,173233842.98919642,,,717.8081274268505,6.415817352322367,,4.159418485681165,177150950.08261228
1673136000,2023-01-08,283.50174547810053,3916095.2083071135,173280316.04522854,,,717.8081274268505,6.415817352322367,,4.159418485681165,177197423.1386444
1673222400,2023-01-09,283.50174547810053,3216106.088133148,173995627.4436996,,,717.8081274268505,6.415817352322367,,4.159418485681165,177212745.4169415
1673308800,2023-01-10,283.50174547810053,3216106.088133148,174340875.99533638,,,717.8081274268505,6.415817352322367,,4.159418485681165,177557993.96857828
1673395200,2023-01-11,283.50174547810053,3216106.088133148,173915381.357698,,,717.8081274268505,6.415817352322367,,4.159418485681165,177132499.3309399
1673481600,2023-01-12,283.50174547810053,3785101.6900703358,172978349.97691855,,,717.8081274268505,6.415817352322367,,4.159418485681165,176764463.55209765
1673568000,2023-01-13,283.50174547810053,3785101.6900703358,177820492.76080164,,,717.8081274268505,6.415817352322367,,4.159418485681165,181606606.33598074
1673654400,2023-01-14,283.50174547810053,3785101.6900703358,177533260.91113722,,,717.8081274268505,6.415817352322367,,4.159418485681165,181319374.48631632
1673740800,2023-01-15,283.50174547810053,3722455.918761723,177809477.50679067,,,717.8081274268505,6.415817352322367,,4.159418485681165,181532945.31066114
1673827200,2023-01-16,293.0198497238335,3722475.5531281144,176606759.11434528,,,717.8081274268505,6.415817352322367,,4.159418485681165,180330256.0706864
1673913600,2023-01-17,293.0198497238335,3722475.5531281144,167751043.63285154,,,717.8081274268505,6.415817352322367,,4.159418485681165,171474540.58919266
1674000000,2023-01-18,293.0198497238335,3722475.5531281144,167175646.46665928,,,717.8081274268505,6.415817352322367,,4.159418485681165,170899143.4230004
1674086400,2023-01-19,293.0198497238335,3833426.261386491,167503516.46417484,,,717.8081274268505,6.415817352322367,,4.159418485681165,171337964.12877432
1674172800,2023-01-20,293.0198497238335,3873426.2613864914,167461794.66810447,,,717.8081274268505,6.415817352322367,,4.159418485681165,171336242.33270395
1674259200,2023-01-21,293.0198497238335,3894780.8139035404,168098334.11806208,,,717.8081274268505,6.415817352322367,,4.159418485681165,171994136.3351786
1674345600,2023-01-22,293.0198497238335,3952876.077100614,168215296.23071668,,,717.8081274268505,6.415817352322367,,4.159418485681165,172169193.7110303
1674432000,2023-01-23,293.0198497238335,3892829.6419366137,168212020.52632928,,,717.8081274268505,6.415817352322367,,4.159418485681165,172105871.5714789
1674518400,2023-01-24,397.0843385501931,3892829.6419366137,168320734.48010215,,,717.8081274268505,6.415817352322367,,4.159418485681165,172214689.5897406
1674604800,2023-01-25,397.0843385501931,3992829.6419366132,168084126.80106488,,,717.8081274268505,6.415817352322367,,4.159418485681165,172078081.91070333
1674691200,2023-01-26,397.0843385501931,4628169.134945595,218596576.9298558,,,717.8081274268505,6.415817352322367,,4.159418485681165,223225871.53250322
1674777600,2023-01-27,397.0843385501931,4802556.328717986,215921739.90776324,,,717.8081274268505,6.415817352322367,,4.159418485681165,220725421.70418304
1674864000,2023-01-28,397.0843385501931,4964549.702305364,220907866.41584843,,,717.8081274268505,6.415817352322367,,4.159418485681165,225873541.58585563
1674950400,2023-01-29,397.0843385501931,4969923.142416859,221051557.66014725,,,717.8081274268505,6.415817352322367,,4.159418485681165,226022606.27026594
1675036800,2023-01-30,397.0843385501931,5034535.508735052,221431648.50995928,,,717.8081274268505,6.415817352322367,,4.159418485681165,226467309.48639616
1675123200,2023-01-31,397.0843385501931,5467480.283476984,221097035.86352518,,,717.8081274268505,6.415817352322367,,4.159418485681165,226565641.61470398
1675209600,2023-02-01,397.0843385501931,5467480.283476984,221723976.31791362,,,717.8081274268505,6.415817352322367,,4.159418485681165,227192582.06909242
1675296000,2023-02-02,397.0843385501931,5467480.283476984,221657284.16197667,,,717.8081274268505,6.415817352322367,,4.159418485681165,227125889.91315547
1675382400,2023-02-03,397.0843385501931,5378853.303289983,220913042.08652732,,,717.8081274268505,6.415817352322367,,4.159418485681165,226293020.85751912
1675468800,2023-02-04,397.0843385501931,5328684.976883788,221088219.51040226,,,717.8081274268505,6.415817352322367,,4.159418485681165,226418029.95498788
1675555200,2023-02-05,397.0843385501931,5348471.992812388,220378559.16509354,,,717.8081274268505,6.415817352322367,,4.159418485681165,225728156.62560776
1675641600,2023-02-06,397.0843385501931,5348471.992812388,220200652.63788933,,,717.8081274268505,6.415817352322367,,4.159418485681165,225550250.09840354
1675728000,2023-02-07,397.0843385501931,5189787.202727951,220738679.1697194,,,717.8081274268505,6.415817352322367,,4.159418485681165,225929591.84014916
1675814400,2023-02-08,397.0843385501931,5189787.202727951,221376045.14498562,,,717.8081274268505,6.415817352322367,,4.159418485681165,226566957.81541538
1675900800,2023-02-09,397.0843385501931,5368582.557186272,221278129.96937746,,,717.8081274268505,6.415817352322367,,4.159418485681165,226647837.99426556
1675987200,2023-02-10,397.0843385501931,5318641.243138898,220862775.42386025,,,717.8081274268505,6.415817352322367,307567.27221954806,4.159418485681165,226490109.40692052
1676073600,2023-02-11,397.0843385501931,5329842.632167945,221096248.90838414,,,717.8081274268505,6.415817352322367,307567.27221954806,4.159418485681165,226734784.28047344
1676160000,2023-02-12,397.0843385501931,5220552.144775011,219706474.85185984,,,717.8081274268505,6.415817352322367,319954.9112215852,4.159418485681165,225248107.37555826
1676246400,2023-02-13,397.0843385501931,5225552.144775011,219759715.3608531,,,717.8081274268505,6.415817352322367,319954.9112215852,4.159418485681165,225306347.88455153
1676332800,2023-02-14,397.0843385501931,5080483.987442257,219960522.3127945,,,717.8081274268505,6.415817352322367,580728.3685490744,4.159418485681165,225622860.13648766
1676419200,2023-02-15,397.0843385501931,4890060.021206242,219542307.89863765,,,717.8081274268505,6.415817352322367,585366.7623691382,4.159418485681165,225018860.14991486
1676505600,2023-02-16,397.0843385501931,4590512.645536242,221766815.9876405,,,717.8081274268505,6.415817352322367,598037.2374151092,4.159418485681165,226956491.33829367
1676592000,2023-02-17,397.0843385501931,4590512.645536242,221851175.31439853,,,717.8081274268505,6.415817352322367,598037.2374151092,4.159418485681165,227040850.6650517
1676678400,2023-02-18,397.0843385501931,4590512.645536242,221628122.42189765,,,717.8081274268505,6.415817352322367,608026.259793663,4.159418485681165,226827786.7949294
1676764800,2023-02-19,397.0843385501931,4783451.036479449,222942429.79462662,,,717.8081274268505,6.415817352322367,579958.3440926741,4.159418485681165,228306964.64290056
1676851200,2023-02-20,397.0843385501931,4816562.036479449,223427336.2961841,,,717.8081274268505,6.415817352322367,579958.3440926741,4.159418485681165,228824982.14445803
1676937600,2023-02-21,397.0843385501931,4878479.638877337,223395310.75957793,,,717.8081274268505,6.415817352322367,579958.3440926741,4.159418485681165,228854874.21024975
1677024000,2023-02-22,397.0843385501931,4878479.638877337,224348485.78257978,,,717.8081274268505,6.415817352322367,591928.8523854904,4.159418485681165,229820019.74154443
1677110400,2023-02-23,397.0843385501931,4888421.438883284,224141865.58995157,,,717.8081274268505,6.415817352322367,758394.1625958876,4.159418485681165,229789806.65913257
1677196800,2023-02-24,397.0843385501931,5006732.625472359,222965019.36553806,,,717.8081274268505,6.415817352322367,2030589.325061491,4.159418485681165,230003466.78377375
1677283200,2023-02-25,397.0843385501931,5056780.293602809,223775775.23518834,,,717.8081274268505,6.415817352322367,2056891.9713442635,4.159418485681165,230890572.96783724
1677369600,2023-02-26,397.0843385501931,5174676.492720871,222821146.0302161,,,717.8081274268505,6.415817352322367,2058685.4587442633,4.159418485681165,230055633.44938305
1677456000,2023-02-27,397.0843385501931,5247559.799393106,222717223.703724,,,717.8081274268505,6.415817352322367,2058685.4587442633,4.159418485681165,230024594.4295632
1677542400,2023-02-28,397.0843385501931,5250400.799393107,223158239.20276266,,,717.8081274268505,6.415817352322367,1878268.6433499826,4.159418485681165,230288034.11320758
1677628800,2023-03-01,397.0843385501931,5256164.905696754,223273216.26036495,,,717.8081274268505,6.415817352322367,1878268.6433499826,4.159418485681165,230408775.2771135
1677715200,2023-03-02,397.0843385501931,5386076.583720584,223388022.3551647,,,717.8081274268505,6.415817352322367,1639643.8274110907,4.159418485681165,230414868.2339982
1677801600,2023-03-03,397.0843385501931,5818990.1747804005,222999119.18609282,,,717.8081274268505,6.415817352322367,1639643.8274110907,4.159418485681165,230458878.65598613
1677888000,2023-03-04,397.0843385501931,5829769.399791343,222476760.1629612,,,717.8081274268505,6.415817352322367,1639643.8274110907,4.159418485681165,229947298.85786548
1677974400,2023-03-05,397.0843385501931,5829769.399791343,223868431.24944955,,,717.8081274268505,6.415817352322367,1704941.3847315537,4.159418485681165,231404267.5016743
1678060800,2023-03-06,397.0843385501931,5783428.722701397,223989138.69119292,,,717.8081274268505,6.415817352322367,1684777.427767033,4.159418485681165,231458470.3093632
1678147200,2023-03-07,397.0843385501931,5783428.722701397,223642879.45252213,,,717.8081274268505,6.415817352322367,1687272.940968451,4.159418485681165,231114706.5838938
1678233600,2023-03-08,397.0843385501931,5833671.258937805,224137422.67967728,,,717.8081274268505,6.415817352322367,1345769.5154538814,4.159418485681165,231317988.92177078
1678320000,2023-03-09,397.0843385501931,5963502.672932702,224007769.3168164,,,717.8081274268505,6.415817352322367,1345769.5154538814,4.159418485681165,231318166.9729048
1678406400,2023-03-10,397.0843385501931,5991570.588633691,223470562.9975175,,,717.8081274268505,6.415817352322367,1500751.2970194907,4.159418485681165,230964010.3508725
1678492800,2023-03-11,397.0843385501931,5786438.479455589,223916150.15017512,,,717.8081274268505,6.415817352322367,1299036.2010538378,4.159418485681165,231002750.29838637
1678579200,2023-03-12,397.0843385501931,5786438.479455589,234892380.3874853,,,717.8081274268505,6.415817352322367,1261645.9437516558,4.159418485681165,241941590.27839437
1678665600,2023-03-13,397.0843385501931,6013547.871563678,240438376.54072973,,,717.8081274268505,6.415817352322367,1303418.4621942681,4.159418485681165,247756468.3421895
1678752000,2023-03-14,397.0843385501931,6081997.414947942,241955990.76349026,,,717.8081274268505,6.415817352322367,1320629.918832307,4.159418485681165,249359743.56497234
1678838400,2023-03-15,397.0843385501931,5947818.2761260485,244832330.32804006,,,717.8081274268505,6.415817352322367,1320629.918832307,4.159418485681165,252101903.99070024
1678924800,2023-03-16,397.0843385501931,6047995.927832892,251582260.13448212,,,717.8081274268505,6.415817352322367,1340274.9349915094,4.159418485681165,258971656.46500835
1679011200,2023-03-17,397.0843385501931,6043583.555409467,252164788.15096876,,,717.8081274268505,6.415817352322367,1397481.7635173425,4.159418485681165,259606978.9375974
1679097600,2023-03-18,397.0843385501931,6043583.555409467,252115230.95353177,,,717.8081274268505,6.415817352322367,1509836.1464412555,4.159418485681165,259669776.1230843
1679184000,2023-03-19,397.0843385501931,6208584.840714685,252561643.80548477,,,717.8081274268505,6.415817352322367,1603897.92083747,4.159418485681165,260375252.03473875
1679270400,2023-03-20,397.0843385501931,6208816.522500707,252910957.43465438,,,717.8081274268505,6.415817352322367,1619342.2634197392,4.159418485681165,260740241.68827668
1679356800,2023-03-21,397.0843385501931,6226088.949090504,252896127.7878645,,,717.8081274268505,6.415817352322367,1634265.0661400186,4.159418485681165,260757607.27079687
1679443200,2023-03-22,397.0843385501931,6226405.510058978,253664760.76873115,,,717.8081274268505,6.415817352322367,1653107.5972424338,4.159418485681165,261545399.34373438
1679529600,2023-03-23,397.0843385501931,5922753.843885154,255098848.35155737,,,717.8081274268505,6.415817352322367,1721053.8769356415,4.159418485681165,262743781.54007998
1679616000,2023-03-24,397.0843385501931,5928198.542958243,254324662.54120204,,,717.8081274268505,6.415817352322367,1834691.2268866946,4.159418485681165,262088677.7787488
1679702400,2023-03-25,397.0843385501931,5928198.542958243,255097902.1329078,,,717.8081274268505,6.415817352322367,1910672.8540697554,4.159418485681165,262937898.99763766
1679788800,2023-03-26,397.0843385501931,5972654.542958243,254861839.92723584,,,717.8081274268505,6.415817352322367,1974085.612658138,4.159418485681165,262809705.55055407
1679875200,2023-03-27,397.0843385501931,5972654.542958243,256588589.23381466,,,717.8081274268505,6.415817352322367,1974085.612658138,4.159418485681165,264536454.85713288
1679961600,2023-03-28,397.0843385501931,5989539.604190937,256754128.2315424,,,717.8081274268505,6.415817352322367,2037608.0916451819,4.159418485681165,264782401.39508036
1680048000,2023-03-29,397.0843385501931,5929539.604190937,259388068.64857197,,,717.8081274268505,6.415817352322367,2065494.0885105263,4.159418485681165,267384227.80897525
1680134400,2023-03-30,397.0843385501931,5904587.186432938,260105528.96155632,,,717.8081274268505,6.415817352322367,2092286.3907640048,4.159418485681165,268103528.0064551
1680220800,2023-03-31,397.0843385501931,5904587.186432938,259721416.42066634,,,717.8081274268505,6.415817352322367,2094386.3907640048,4.159418485681165,267721515.46556512
1680307200,2023-04-01,397.0843385501931,5904587.186432938,259452451.83671772,,,717.8081274268505,6.415817352322367,2191492.324309532,4.159418485681165,267549656.81516203
1680393600,2023-04-02,397.0843385501931,5849273.217489059,260533116.00230303,,,717.8081274268505,6.415817352322367,2209701.4469806966,4.159418485681165,268593216.1344746
1680480000,2023-04-03,397.0843385501931,5898827.776507659,260303730.5436614,,,717.8081274268505,6.415817352322367,2209701.4469806966,4.159418485681165,268413385.23485157
1680566400,2023-04-04,397.0843385501931,5898827.776507659,260784091.99926302,,,717.8081274268505,6.415817352322367,2222202.855949926,4.159418485681165,268906248.0994224
1680652800,2023-04-05,397.0843385501931,5651261.616507658,261259244.80321282,,,717.8081274268505,6.415817352322367,2222202.855949926,4.159418485681165,269133834.7433722
1680739200,2023-04-06,397.0843385501931,5651261.616507658,261285403.63985422,,,717.8081274268505,6.415817352322367,2247202.8572203885,4.159418485681165,269184993.58128405
1680825600,2023-04-07,397.0843385501931,5651261.616507658,262620847.49835017,,,717.8081274268505,6.415817352322367,2247202.8572203885,4.159418485681165,270520437.43978
1680912000,2023-04-08,397.0843385501931,5601461.864460866,263169108.36036888,,,717.8081274268505,6.415817352322367,2247202.8572203885,4.159418485681165,271018898.54975194
1680998400,2023-04-09,397.0843385501931,5601461.864460866,263053246.23036382,,,717.8081274268505,6.415817352322367,2247202.8572203885,4.159418485681165,270903036.4197469
1681084800,2023-04-10,397.0843385501931,5601461.864460866,262980709.02412453,,,717.8081274268505,6.415817352322367,2483967.8892189222,4.159418485681165,271067264.2455061
1681171200,2023-04-11,397.0843385501931,5601461.864460866,262742981.39120892,,,717.8081274268505,6.415817352322367,2478527.8892189227,4.159418485681165,270824096.6125905
1681257600,2023-04-12,397.0843385501931,5693461.864460866,263740941.91797927,,,717.8081274268505,6.415817352322367,2555027.8892189227,4.159418485681165,271990557.13936085
1681344000,2023-04-13,397.0843385501931,5693461.864460866,264146815.16899243,,,717.8081274268505,6.415817352322367,2555027.8892189227,4.159418485681165,272396430.390374
1681430400,2023-04-14,397.0843385501931,5464997.968194661,263811303.4837443,,,717.8081274268505,6.415817352322367,2634067.8073357125,4.159418485681165,271911494.7269765
1681516800,2023-04-15,397.0843385501931,5061797.428057719,264713303.56328106,,,717.8081274268505,6.415817352322367,2703013.7440993236,4.159418485681165,272479240.2031399
1681603200,2023-04-16,397.0843385501931,5056442.974386763,265327942.4964978,,,717.8081274268505,6.415817352322367,2703013.7440993236,4.159418485681165,273088524.6826857
1681689600,2023-04-17,397.0843385501931,5056442.974386763,265943214.61211216,,,717.8081274268505,6.415817352322367,2703013.7440993236,4.159418485681165,273703796.7983
1681776000,2023-04-18,397.0843385501931,5106442.974386763,267212948.25442296,,,717.8081274268505,6.415817352322367,2703013.7440993236,4.159418485681165,275023530.4406108
1681862400,2023-04-19,397.0843385501931,5106442.974386763,268998904.9012673,,,717.8081274268505,6.415817352322367,2703013.7440993236,4.159418485681165,276809487.08745515
1681948800,2023-04-20,397.0843385501931,5106442.974386763,266848083.65607268,,,717.8081274268505,6.415817352322367,2527879.6880415017,4.159418485681165,274483531.7862027
1682035200,2023-04-21,397.0843385501931,5106442.974386763,266349109.2498174,,,717.8081274268505,6.415817352322367,2359531.7387415017,4.159418485681165,273816209.4306475
1682121600,2023-04-22,397.0843385501931,4909099.208386762,260207324.73592943,,,717.8081274268505,6.415817352322367,2249877.6684319745,4.159418485681165,267367427.08045
1682208000,2023-04-23,397.0843385501931,4909099.208386762,259967412.29120946,,,717.8081274268505,6.415817352322367,2242637.53836413,4.159418485681165,267120274.5056622
1682294400,2023-04-24,397.0843385501931,4909099.208386762,260898437.62497532,,,717.8081274268505,6.415817352322367,2242637.53836413,4.159418485681165,268051299.83942807
1682380800,2023-04-25,397.0843385501931,5057847.274924614,262012206.93935096,,,717.8081274268505,6.415817352322367,2242637.53836413,4.159418485681165,269313817.2203415
1682467200,2023-04-26,397.0843385501931,5079796.616270879,262934100.92479253,,,717.8081274268505,6.415817352322367,2242637.53836413,4.159418485681165,270257660.54712933
1682553600,2023-04-27,397.0843385501931,5158587.085232542,267156386.74891546,,,717.8081274268505,6.415817352322367,2242637.53836413,4.159418485681165,274558736.8402139
1682640000,2023-04-28,397.0843385501931,5158590.085232542,267171297.18959972,,,717.8081274268505,6.415817352322367,2242637.53836413,4.159418485681165,274573650.28089815
1682726400,2023-04-29,397.0843385501931,5251590.085232543,267078351.87363353,,,717.8081274268505,6.415817352322367,2342664.859166524,4.159418485681165,274673732.28573436
1682812800,2023-04-30,397.0843385501931,5251590.085232543,266488002.00917685,,,717.8081274268505,6.415817352322367,2342664.859166524,4.159418485681165,274083382.4212777
1682899200,2023-05-01,397.0843385501931,5251590.085232543,266459775.09818935,,,717.8081274268505,6.415817352322367,2342664.859166524,4.159418485681165,274055155.5102902
1682985600,2023-05-02,397.0843385501931,5251590.085232543,266741043.52167717,,,717.8081274268505,6.415817352322367,2342664.859166524,4.159418485681165,274336423.933778
1683072000,2023-05-03,397.0843385501931,5251590.085232543,267234586.86203757,,,717.8081274268505,6.415817352322367,2342664.859166524,4.159418485681165,274829967.2741384
1683158400,2023-05-04,397.0843385501931,5251590.085232543,267851622.30106407,,,717.8081274268505,6.415817352322367,2612773.9835610264,4.159418485681165,275717111.83755946
1683244800,2023-05-05,397.0843385501931,5166885.786898782,265214253.52018186,,,717.8081274268505,6.415817352322367,6523323.0587747535,4.159418485681165,276905587.8335572
1683331200,2023-05-06,397.0843385501931,5166885.786898782,264189204.2996661,,,717.8081274268505,6.415817352322367,7606958.85290475,4.159418485681165,276964174.4071714
1683417600,2023-05-07,397.0843385501931,5166885.786898782,264144169.62267867,,,717.8081274268505,6.415817352322367,7798715.508610656,4.159418485681165,277110896.3858899
1683504000,2023-05-08,397.0843385501931,5166885.786898782,265252896.30849046,,,717.8081274268505,6.415817352322367,7921517.464266002,4.159418485681165,278342425.02735704
1683590400,2023-05-09,397.0843385501931,5395880.374329998,265273471.24752834,,,717.8081274268505,6.415817352322367,8173667.597381203,4.159418485681165,278844144.6869413
1683676800,2023-05-10,397.0843385501931,5678037.227137068,267793528.00293925,,,717.8081274268505,6.415817352322367,8297525.597381203,4.159418485681165,281770216.2951593
1683763200,2023-05-11,397.0843385501931,5841045.973318,268178644.46841475,,,717.8081274268505,6.415817352322367,8190093.622405436,4.159418485681165,282210909.53183997
1683849600,2023-05-12,397.0843385501931,6002696.296949067,269872945.4268459,,,717.8081274268505,6.415817352322367,7710092.508923755,4.159418485681165,283586859.70042056
1683936000,2023-05-13,397.0843385501931,6105425.777035642,270736064.8190108,,,717.8081274268505,6.415817352322367,7710092.508923755,4.159418485681165,284552708.572672
1684022400,2023-05-14,397.0843385501931,6105425.777035642,270924770.47440135,,,717.8081274268505,6.415817352322367,7411684.718923755,4.159418485681165,284443006.43806255
1684108800,2023-05-15,397.0843385501931,6323984.034162236,270922028.35946894,,,717.8081274268505,6.415817352322367,7411684.718923755,4.159418485681165,284658822.5802567
1684195200,2023-05-16,397.0843385501931,6323984.034162236,270387896.696283,,,717.8081274268505,6.415817352322367,7420724.718923754,4.159418485681165,284133730.91707075
1684281600,2023-05-17,397.0843385501931,6323984.034162236,270585661.51831967,,,717.8081274268505,6.415817352322367,7428724.718923754,4.159418485681165,284339495.73910743
1684368000,2023-05-18,397.0843385501931,6423398.266711217,266955177.3616529,,,717.8081274268505,6.415817352322367,7428724.718923754,4.159418485681165,280808425.8149897
1684454400,2023-05-19,397.0843385501931,6423398.266711217,265674104.36881614,,,717.8081274268505,6.415817352322367,7428724.718923754,4.159418485681165,279527352.8221529
1684540800,2023-05-20,397.0843385501931,6424398.375254182,266386485.55791253,,,717.8081274268505,6.415817352322367,7080691.680623755,4.159418485681165,279892701.0814923
1684627200,2023-05-21,397.0843385501931,6624398.370254182,267473200.2966407,,,717.8081274268505,6.415817352322367,6105101.90559501,4.159418485681165,280203826.04019165
1684713600,2023-05-22,397.0843385501931,6703865.102319454,267436400.28140286,,,717.8081274268505,6.415817352322367,6063589.540790398,4.159418485681165,280204980.3922145
1684800000,2023-05-23,397.0843385501931,6708813.215677463,267671777.2563041,,,717.8081274268505,6.415817352322367,5862573.795460397,4.159418485681165,280244289.7351437
1684886400,2023-05-24,397.0843385501931,6708813.215677463,267470314.90519637,,,717.8081274268505,6.415817352322367,5726146.212581886,4.159418485681165,279906399.8011575
1684972800,2023-05-25,397.0843385501931,6460360.122677463,267657193.12416655,168442.55010965688,515.0075,717.8081274268505,6.415817352322367,5442989.790781886,4.159418485681165,279730626.0629374
1685059200,2023-05-26,397.0843385501931,6429037.732471442,267664809.00861245,168427.7202186594,515.0075,717.8081274268505,6.415817352322367,5423671.1089563295,4.159418485681165,279687586.0454607
1685145600,2023-05-27,397.0843385501931,6429037.732471442,267567415.29041427,188627.7202186594,515.0075,717.8081274268505,6.415817352322367,5423671.1089563295,4.159418485681165,279610392.3272625
1685232000,2023-05-28,397.0843385501931,6429037.732471442,267667666.97165272,218627.7202186594,515.0075,717.8081274268505,6.415817352322367,5239904.212956329,4.159418485681165,279556877.1125009
1685318400,2023-05-29,397.0843385501931,6429037.732471442,268507325.7203217,248346.56364942354,515.0075,717.8081274268505,6.415817352322367,4990608.361842348,4.159418485681165,280176958.8534867
1685404800,2023-05-30,397.0843385501931,6429037.732471442,267974937.38919753,262256.56364942354,15.0075,717.8081274268505,6.415817352322367,4990608.361842348,4.159418485681165,279657980.52236253
1685491200,2023-05-31,397.0843385501931,6465839.871959487,268006423.08838987,276181.56364942354,15.0075,717.8081274268505,6.415817352322367,4990608.361842348,4.159418485681165,279740193.3610429
1685577600,2023-06-01,397.0843385501931,6465839.871959487,268752229.5540128,276181.56364942354,15.0075,717.8081274268505,6.415817352322367,4391409.105842347,4.159418485681165,279886800.57066584
1685664000,2023-06-02,397.0843385501931,6465839.871959487,268864619.6860419,249617.56364942354,15.0075,717.8081274268505,6.415817352322367,4391409.105842347,4.159418485681165,279972626.70269495
1685750400,2023-06-03,397.0843385501931,6465839.871959487,268989830.87210214,249617.56364942354,15.0075,717.8081274268505,6.415817352322367,4291727.769842347,4.159418485681165,279998156.5527552
1685836800,2023-06-04,397.0843385501931,6465839.871959487,268921835.4654653,249617.56364942354,15.0075,717.8081274268505,6.415817352322367,4257918.984213268,4.159418485681165,279896352.3604893
1685923200,2023-06-05,397.0843385501931,6465839.871959487,268408340.6292867,249617.56364942354,15.0075,717.8081274268505,6.415817352322367,4156841.562645924,4.159418485681165,279281780.1027433
1686009600,2023-06-06,397.0843385501931,6466193.860722091,269031852.46251005,249617.56364942354,15.0075,717.8081274268505,6.415817352322367,4084006.720971151,4.159418485681165,279832811.08305454
1686096000,2023-06-07,397.0843385501931,6525895.615500216,268588308.00610065,280963.60193315276,15.0075,717.8081274268505,6.415817352322367,4001818.091904222,4.159418485681165,279398125.79064006
1686182400,2023-06-08,397.0843385501931,6525895.615500216,268432324.59795782,280963.60193315276,15.0075,717.8081274268505,6.415817352322367,3932061.8629042218,4.159418485681165,279172386.1534973
1686268800,2023-06-09,397.0843385501931,6525895.615500216,268616264.7609107,280963.60193315276,15.0075,717.8081274268505,6.415817352322367,3907061.862904222,4.159418485681165,279331326.3164501
1686355200,2023-06-10,397.0843385501931,6575913.758285742,268774866.5988362,281730.7586419951,15.0075,717.8081274268505,6.415817352322367,3907061.862904222,4.159418485681165,279540713.45387
1686441600,2023-06-11,397.0843385501931,6575913.758285742,270017822.80305135,266827.126761751,15.0075,717.8081274268505,6.415817352322367,3426979.360639882,4.159418485681165,280288683.5239405
1686528000,2023-06-12,397.0843385501931,6620917.136372692,269688821.3211318,266826.92634327477,15.0075,717.8081274268505,6.415817352322367,3426979.360639882,4.159418485681165,280004685.2196894
1686614400,2023-06-13,397.0843385501931,6635820.768252936,269267615.8627815,266745.43748872087,15.0075,717.8081274268505,6.415817352322367,3426979.360639882,4.159418485681165,279598301.9043649
1686700800,2023-06-14,397.0843385501931,6635820.768252936,269543312.5626403,266745.43748872087,15.0075,717.8081274268505,6.415817352322367,3426979.360639882,4.159418485681165,279873998.60422367
1686787200,2023-06-15,397.0843385501931,6635820.768252936,268032985.60526478,266745.43748872087,15.0075,717.8081274268505,6.415817352322367,3362451.51710533,4.159418485681165,278299143.8033136
1686873600,2023-06-16,397.0843385501931,6639822.013318236,265262485.64180776,272767.0622662827,15.0075,717.8081274268505,6.415817352322367,3172072.7180402647,4.159418485681165,275348287.91063434
1686960000,2023-06-17,397.0843385501931,6639822.013318236,265867563.25140706,272766.98226628266,15.0075,717.8081274268505,6.415817352322367,3226548.221029837,4.159418485681165,276007840.94322324
1687046400,2023-06-18,397.0843385501931,6718241.013318237,265184478.01836985,272824.0022662827,15.0075,717.8081274268505,6.415817352322367,3443275.6760978005,4.159418485681165,275619959.185254
1687132800,2023-06-19,397.0843385501931,6718241.013318237,265193579.8610145,292671.28351299086,15.0075,717.8081274268505,6.415817352322367,3452758.5095326286,4.159418485681165,275658391.14258015
1687219200,2023-06-20,397.0843385501931,6798241.013318237,265147536.11735398,333531.5185383753,15.0075,717.8081274268505,6.415817352322367,3614080.699367257,4.159418485681165,275894529.82377964
1687305600,2023-06-21,397.0843385501931,6798241.013318237,265600033.88825572,396157.3429448659,15.0075,717.8081274268505,6.415817352322367,3675817.2782707694,4.159418485681165,276471389.9979914
1687392000,2023-06-22,397.0843385501931,7007497.538381374,269246804.6681811,470777.3429448659,15.0075,717.8081274268505,6.415817352322367,3733028.9669076405,4.159418485681165,280459248.9916168
1687478400,2023-06-23,397.0843385501931,7038186.776791583,269927219.6448241,560393.4873400214,15.0075,717.8081274268505,6.415817352322367,3754150.280703011,4.159418485681165,281281090.6648605
1687564800,2023-06-24,397.0843385501931,7038186.776791583,270328821.4089618,560393.4873400214,15.0075,717.8081274268505,6.415817352322367,3754150.280703011,4.159418485681165,281682692.4289982
1687651200,2023-06-25,397.0843385501931,7123177.718530741,272435288.10702974,560393.4569582038,15.0075,717.8081274268505,6.415817352322367,3791740.0090469085,4.159418485681165,283911739.7667674
1687737600,2023-06-26,397.0843385501931,7123177.718530741,272704210.1059144,580357.6369793089,15.0075,717.8081274268505,6.415817352322367,3791740.0090469085,4.159418485681165,284200625.94567317
1687824000,2023-06-27,397.0843385501931,7157722.11497964,270931569.6513599,592274.636979309,15.0075,717.8081274268505,6.415817352322367,3791740.0090469085,4.159418485681165,282474446.8875675
1687910400,2023-06-28,397.0843385501931,7157722.11497964,271149614.8196826,637391.558679309,15.0075,717.8081274268505,6.415817352322367,3791740.0090469085,4.159418485681165,282737608.9775902
1687996800,2023-06-29,397.0843385501931,7157722.11497964,268832473.311308,637347.879542251,15.0075,717.8081274268505,6.415817352322367,3791740.0090469085,4.159418485681165,280420423.7900786
1688083200,2023-06-30,397.0843385501931,7370432.409481514,270857335.68538976,637362.7729996402,15.0075,717.8081274268505,6.415817352322367,3791740.0090469085,4.159418485681165,282658011.3521196
1688169600,2023-07-01,397.0843385501931,7615257.54640498,271705168.44998074,607662.622268285,15.0075,717.8081274268505,6.415817352322367,3791740.0090469085,4.159418485681165,283720969.10290265
1688256000,2023-07-02,397.0843385501931,7665137.617062861,270918240.75757,606173.564204417,15.0075,717.8081274268505,6.415817352322367,3698418.591646909,4.159418485681165,282889111.005686
1688342400,2023-07-03,397.0843385501931,7961306.028559183,271055900.06500494,595361.6088503661,15.0075,717.8081274268505,6.415817352322367,3709307.6962157483,4.159418485681165,283323015.87383205
1688428800,2023-07-04,397.0843385501931,8504749.921003317,270399717.0269314,595861.6088503661,15.0075,717.8081274268505,6.415817352322367,3728155.3345360477,4.159418485681165,283229624.36652297
1688515200,2023-07-05,397.0843385501931,7977099.183773202,271886120.55398816,584402.6990558681,15.0075,717.8081274268505,6.415817352322367,3313355.3345360477,4.159418485681165,283762118.2465551
1688601600,2023-07-06,397.0843385501931,7866678.96697078,272212467.6182307,584402.6990558681,15.0075,717.8081274268505,6.415817352322367,3313355.3345360477,4.159418485681165,283978045.0939952
1688688000,2023-07-07,397.0843385501931,7866678.96697078,279902980.4441588,583594.8638700484,15.0075,717.8081274268505,6.415817352322367,3227367.209299047,4.159418485681165,291581761.95950043
1688774400,2023-07-08,397.0843385501931,7878137.876765278,279911772.85779166,583594.8638700484,15.0075,717.8081274268505,6.415817352322367,3227367.209299047,4.159418485681165,291602013.2829278
1688860800,2023-07-09,397.0843385501931,7878137.876765278,279958951.65659505,583611.9638700484,15.0075,717.8081274268505,6.415817352322367,3227367.209299047,4.159418485681165,291649209.1817312
1688947200,2023-07-10,397.0843385501931,7878137.876765278,280031739.0895258,593908.9204470707,15.0075,717.8081274268505,6.415817352322367,3227367.209299047,4.159418485681165,291732293.571239
1689033600,2023-07-11,397.0843385501931,7878137.876765278,282595864.5530897,653948.9204470707,15.0075,717.8081274268505,6.415817352322367,3227367.209299047,4.159418485681165,294356459.03480285
1689120000,2023-07-12,397.0843385501931,7986888.090381465,282668154.5244095,693975.3461640467,15.0075,717.8081274268505,6.415817352322367,3227387.2178947097,4.159418485681165,294577545.6540515
1689206400,2023-07-13,397.0843385501931,7986888.090381465,282791530.6528388,693975.3461640467,15.0075,717.8081274268505,6.415817352322367,3227387.2178947097,4.159418485681165,294700921.78248084
1689292800,2023-07-14,397.0843385501931,8043995.972641739,280570942.4116995,,,717.8081274268505,6.415817352322367,3227387.2178947097,4.159418485681165,291843451.06993777
1689379200,2023-07-15,397.0843385501931,8043995.972641739,280962695.6057145,,,717.8081274268505,6.415817352322367,3237952.5717482525,4.159418485681165,292245769.6178063
1689465600,2023-07-16,397.0843385501931,7963109.32885448,281965822.1182559,,,717.8081274268505,6.415817352322367,3245952.3336164947,4.159418485681165,293176009.2484287
1689552000,2023-07-17,397.0843385501931,7963109.32885448,282311194.8728651,,,717.8081274268505,6.415817352322367,3245952.3336164947,4.159418485681165,293521382.00303787
1689638400,2023-07-18,397.0843385501931,7963109.32885448,281886665.52715003,,,717.8081274268505,6.415817352322367,2957860.388361034,4.159418485681165,292808760.71206737
1689724800,2023-07-19,397.0843385501931,7975846.751023936,283491060.2260182,,,717.8081274268505,6.415817352322367,2914471.366155512,4.159418485681165,294382503.81089944
1689811200,2023-07-20,397.0843385501931,7975846.751023936,283789362.52519333,,,717.8081274268505,6.415817352322367,2793033.6161555117,4.159418485681165,294559368.3600746
1689897600,2023-07-21,397.0843385501931,7980262.695488449,283935622.7378041,,,717.8081274268505,6.415817352322367,2797033.516155512,4.159418485681165,294714044.4171499
1689984000,2023-07-22,397.0843385501931,7980262.695488449,284107960.5632452,,,717.8081274268505,6.415817352322367,2797033.516155512,4.159418485681165,294886382.24259096
1690070400,2023-07-23,397.0843385501931,8082362.795588549,283851324.0108011,,,717.8081274268505,6.415817352322367,2800369.3278097333,4.159418485681165,294735181.6019012
1690156800,2023-07-24,397.0843385501931,8057087.406553692,284477747.9943928,,,717.8081274268505,6.415817352322367,2800369.3278097333,4.159418485681165,295336330.19645804
1690243200,2023-07-25,397.0843385501931,8158010.679501538,286799722.9767073,,,717.8081274268505,6.415817352322367,2801869.327809734,4.159418485681165,297760728.45172036
1690329600,2023-07-26,397.0843385501931,8182933.410297986,287016566.01622546,,,717.8081274268505,6.415817352322367,2717716.3880297337,4.159418485681165,297918341.282255
1690416000,2023-07-27,397.0843385501931,8191736.9737050645,287057311.4155262,,,717.8081274268505,6.415817352322367,2645305.369011192,4.159418485681165,297895479.2259442
1690502400,2023-07-28,397.0843385501931,8191736.9737050645,286583528.04322314,,,717.8081274268505,6.415817352322367,2686304.4166536555,4.159418485681165,297462694.9012836
1690588800,2023-07-29,397.0843385501931,8191736.9737050645,286834667.8658882,,,717.8081274268505,6.415817352322367,2686304.4166536555,4.159418485681165,297713834.72394866
1690675200,2023-07-30,397.0843385501931,8131827.289214842,287121404.4462637,,,717.8081274268505,6.415817352322367,2686304.4166536555,4.159418485681165,297940661.61983395
1690761600,2023-07-31,397.0843385501931,8197216.314063523,287455952.5239157,,,717.8081274268505,6.415817352322367,2689388.7544514122,4.159418485681165,298343683.06013244
1690848000,2023-08-01,397.0843385501931,8533032.963778166,287576886.9956419,,,717.8081274268505,6.415817352322367,2660128.514451412,4.159418485681165,298771173.94157326
1690934400,2023-08-02,397.0843385501931,8616522.54471074,285037705.6260141,,,717.8081274268505,6.415817352322367,2594380.361544724,4.159418485681165,296249733.9999714
1691020800,2023-08-03,397.0843385501931,8616522.54471074,285512826.4933017,,,717.8081274268505,6.415817352322367,2519752.9316447238,4.159418485681165,296650227.437359
1691107200,2023-08-04,397.0843385501931,8939456.083165271,285436500.33636373,,,717.8081274268505,6.415817352322367,2385861.0648983405,4.159418485681165,296762942.9521291
1691193600,2023-08-05,397.0843385501931,8957951.155238459,285390797.96112865,,,717.8081274268505,6.415817352322367,2385861.0648983405,29.870445397957653,296735761.3599941
1691280000,2023-08-06,397.0843385501931,9161057.639484448,284691811.0470207,,,717.8081274268505,6.415817352322367,2315604.0697434703,29.870445397957653,296169623.9349773
1691366400,2023-08-07,397.0843385501931,9161746.11729845,285090334.7804652,,,717.8081274268505,6.415817352322367,2315604.0697434703,29.870445397957653,296568836.14623576
1691452800,2023-08-08,397.0843385501931,9045761.688461505,285064373.62473935,,,717.8081274268505,6.415817352322367,2461333.0179253044,29.870445397957653,296572619.50985485
1691539200,2023-08-09,397.0843385501931,9174502.539331479,286654016.0935807,,,717.8081274268505,6.415817352322367,2474765.6480482146,29.870445397957653,298304435.45968914
1691625600,2023-08-10,397.0843385501931,9264502.539331479,287274572.4216655,,,717.8081274268505,6.415817352322367,2397782.128688215,29.870445397957653,298938008.2684139
1691712000,2023-08-11,397.0843385501931,8849110.399284925,287536292.68883973,,,717.8081274268505,6.415817352322367,2414058.549978826,29.870445397957653,298800612.8168322
1691798400,2023-08-12,397.0843385501931,8496348.961681362,287076732.97006696,,,717.8081274268505,6.415817352322367,2414058.549978826,29.870445397957653,297988291.6604559
1691884800,2023-08-13,397.0843385501931,7933979.592202924,287504383.3482682,,,717.8081274268505,6.415817352322367,2432647.2128795283,29.870445397957653,297872161.33207935
1691971200,2023-08-14,397.0843385501931,7604881.2646183595,286809933.91865337,,,717.8081274268505,6.415817352322367,2432647.2128795283,29.870445397957653,296848613.57487994
1692057600,2023-08-15,397.0843385501931,7614881.261386371,285556598.995,,,717.8081274268505,6.415817352322367,2414966.7658377746,29.870445397957653,295587598.2009529
1692144000,2023-08-16,397.0843385501931,7519195.018455638,284954117.35505426,,,717.8081274268505,6.415817352322367,2414966.7658377746,29.870445397957653,294889430.3180764
1692230400,2023-08-17,397.0843385501931,7384482.741324164,283995080.6335013,,,717.8081274268505,6.415817352322367,2414966.7658377746,29.870445397957653,293795681.31939197
1692316800,2023-08-18,397.0843385501931,7305080.361324163,280833416.9611139,,,717.8081274268505,6.415817352322367,2274897.5249364832,29.870445397957653,290414546.0261033
1692403200,2023-08-19,397.0843385501931,7228024.78084915,280910130.8688985,,,717.8081274268505,6.415817352322367,2274897.5249364832,29.870445397957653,290414204.35341287
1692489600,2023-08-20,397.0843385501931,7036906.438708044,281382330.42179304,,,717.8081274268505,6.415817352322367,2274897.5249364832,29.870445397957653,290695285.5641663
1692576000,2023-08-21,397.0843385501931,6956868.211971876,281809332.6262328,,,717.8081274268505,6.415817352322367,2204495.484936483,29.870445397957653,290971847.50186986
1692662400,2023-08-22,397.0843385501931,6984668.77984072,281473487.122892,,,717.8081274268505,6.415817352322367,2144186.143736483,29.870445397957653,290603493.2251979
1692748800,2023-08-23,397.0843385501931,7089466.5055471035,281341424.29244447,,,717.8081274268505,6.415817352322367,2061776.5058524194,29.870445397957653,290493818.4825727
1692835200,2023-08-24,397.0843385501931,7089466.5055471035,281436385.70356137,,,717.8081274268505,6.415817352322367,2113132.9427466956,29.870445397957653,290640136.3305839
1692921600,2023-08-25,397.0843385501931,7040494.463920893,281959419.90127236,,,717.8081274268505,6.415817352322367,2113132.9427466956,29.870445397957653,291114198.48666865
1693008000,2023-08-26,397.0843385501931,7013677.86756159,281576185.1558148,,,717.8081274268505,6.415817352322367,2163175.7247962127,29.870445397957653,290754189.92690134
1693094400,2023-08-27,397.0843385501931,6991234.987352931,281809770.75495404,,,717.8081274268505,6.415817352322367,2183192.257388158,29.870445397957653,290985349.1784238
1693180800,2023-08-28,397.0843385501931,6991234.987352931,283379277.46479434,,,717.8081274268505,6.415817352322367,2263357.125305839,29.870445397957653,292635020.7561818
1693267200,2023-08-29,397.0843385501931,6835594.261466264,282963934.39568645,,,717.8081274268505,6.415817352322367,2313437.955268968,29.870445397957653,292114117.7911504
1693353600,2023-08-30,397.0843385501931,6782089.356665053,281538337.2330204,,,717.8081274268505,6.415817352322367,2313437.955268968,29.870445397957653,290635015.7236832
1693440000,2023-08-31,397.0843385501931,6641507.314766995,281979249.4712352,,,717.8081274268505,6.415817352322367,2313437.955268968,29.870445397957653,290935345.9199999
1693526400,2023-09-01,397.0843385501931,6467795.623385571,281762192.55538315,,,717.8081274268505,6.415817352322367,2313437.955268968,29.870445397957653,290544577.3127664
1693612800,2023-09-02,397.0843385501931,6148683.011980002,282272686.75379115,,,717.8081274268505,6.415817352322367,2313437.955268968,29.870445397957653,290735958.8997688
1693699200,2023-09-03,397.0843385501931,6107825.119621529,282500682.42818975,,,717.8081274268505,6.415817352322367,2317460.2338384567,29.870445397957653,290927118.9603784
1693785600,2023-09-04,397.0843385501931,6057522.26176153,282183126.99335057,,,717.8081274268505,6.415817352322367,2317460.2338384567,29.870445397957653,290559260.66767925
1693872000,2023-09-05,397.0843385501931,6057522.26176153,282225771.3510478,,,717.8081274268505,6.415817352322367,2402095.9398623314,29.870445397957653,290686540.7314004
1693958400,2023-09-06,397.0843385501931,6057522.26176153,282163355.6978935,,,717.8081274268505,6.415817352322367,2402095.9398623314,29.870445397957653,290624125.07824606
1694044800,2023-09-07,397.0843385501931,5997217.32076179,281189183.529569,,,717.8081274268505,6.415817352322367,2631616.23555879,29.870445397957653,289819168.2646183
1694131200,2023-09-08,397.0843385501931,6058201.823706248,278930586.22546214,,,717.8081274268505,6.415817352322367,2743884.581552054,29.870445397957653,287733823.80944914
1694217600,2023-09-09,397.0843385501931,5987764.573436889,279045829.94006276,,,717.8081274268505,6.415817352322367,2743884.581552054,29.870445397957653,287778630.2737804
1694304000,2023-09-10,397.0843385501931,5985656.032795581,279078689.63353926,,,717.8081274268505,6.415817352322367,2743884.581552054,29.870445397957653,287809381.4266156
1694390400,2023-09-11,397.0843385501931,5962123.774731156,278060567.3989608,,,717.8081274268505,6.415817352322367,2743884.581552054,29.870445397957653,286767726.9339727
1694476800,2023-09-12,397.0843385501931,5962123.774731156,276871077.399683,,,717.8081274268505,6.415817352322367,3073287.6151912394,29.870445397957653,285907639.9683341
1694563200,2023-09-13,397.0843385501931,5962123.774731156,274798401.9553084,,,717.8081274268505,6.415817352322367,3073287.6151912394,29.870445397957653,283834964.52395946
1694649600,2023-09-14,397.0843385501931,5901786.919345034,274620451.8540938,,,717.8081274268505,6.415817352322367,3073287.6151912394,29.870445397957653,283596677.56735873
1694736000,2023-09-15,397.0843385501931,5840120.269544427,275080214.4057239,,,717.8081274268505,6.415817352322367,3073287.6151912394,29.870445397957653,283994773.4691883
1694822400,2023-09-16,397.0843385501931,5779013.493717011,272789627.4254709,,,717.8081274268505,6.415817352322367,3073287.6151912394,29.870445397957653,281643079.7131078
1694908800,2023-09-17,397.0843385501931,5653571.371717011,272969052.48009014,,,717.8081274268505,6.415817352322367,3073287.6151912394,29.870445397957653,281697062.6457271
1694995200,2023-09-18,397.0843385501931,5653571.371717011,272706057.5804722,,,717.8081274268505,6.415817352322367,3069287.6151912394,29.870445397957653,281430067.7461091
1695081600,2023-09-19,397.0843385501931,5653571.371717011,271997443.7234405,,,717.8081274268505,6.415817352322367,3069287.6151912394,29.870445397957653,280721453.8890775
1695168000,2023-09-20,397.0843385501931,5653571.371717011,271272337.8403329,,,717.8081274268505,6.415817352322367,3069287.6151912394,29.870445397957653,279996348.0059699
1695254400,2023-09-21,397.0843385501931,5653571.371717011,270436910.2478129,,,717.8081274268505,6.415817352322367,3069287.6151912394,29.870445397957653,279160920.4134499
1695340800,2023-09-22,397.0843385501931,5833544.268207424,268950240.0105848,,,717.8081274268505,6.415817352322367,3069287.6151912394,29.870445397957653,277854223.0727121
1695427200,2023-09-23,397.0843385501931,5844716.293446981,265824340.1855196,,,717.8081274268505,6.415817352322367,3106522.0679947548,29.870445397957653,274776729.72569007
1695513600,2023-09-24,397.0843385501931,5764136.927587116,264833485.52060184,,,717.8081274268505,6.415817352322367,3106522.0679947548,29.870445397957653,273705295.69491243
1695600000,2023-09-25,397.0843385501931,5764136.927587116,259721903.20575684,,,717.8081274268505,6.415817352322367,3172197.75095205,29.870445397957653,268659389.0630247
1695686400,2023-09-26,397.0843385501931,5764136.927587116,257529929.45379567,,,717.8081274268505,6.415817352322367,3172197.75095205,29.870445397957653,266467415.31106356
1695772800,2023-09-27,397.0843385501931,5764136.927587116,254550666.311756,,,571.8980132562587,6.415817352322367,3165346.295752025,29.870445397957653,263481154.80370972
1695859200,2023-09-28,397.0843385501931,5739307.763796855,252121860.3855993,,,571.8980132562587,6.415817352322367,3165346.295752025,29.870445397957653,261027519.71376273
1695945600,2023-09-29,397.0843385501931,5739307.763796855,251054725.24592572,,,571.8980132562587,6.415817352322367,3200754.5695683924,29.870445397957653,259995792.84790555
1696032000,2023-09-30,397.0843385501931,5739307.763796855,248796920.88273746,,,571.8980132562587,52.45727046152079,3200754.5695683924,29.870445397957653,257738034.5261704
1696118400,2023-10-01,397.0843385501931,5678725.499079853,247093194.20822227,,,571.8980132562587,52.45727046152079,3200754.5695683924,29.870445397957653,255973725.5869382
1696204800,2023-10-02,397.0843385501931,5678725.499079853,244239908.9913687,,,571.8980132562587,52.45727046152079,3200754.5695683924,29.870445397957653,253120440.37008464
1696291200,2023-10-03,397.0843385501931,5618158.612241018,243968815.76888514,,,571.8980132562587,52.45727046152079,3150368.812698393,29.870445397957653,252738394.50389224
1696377600,2023-10-04,397.0843385501931,5386460.090523599,242779567.57401505,,,571.8980132562587,52.45727046152079,3050368.8126983927,29.870445397957653,251217447.78730473
1696464000,2023-10-05,397.0843385501931,5379460.081731908,240987867.83529603,,,571.8980132562587,52.45727046152079,3050368.8126983927,29.870445397957653,249418748.03979403
1696550400,2023-10-06,397.0843385501931,5218867.587306757,240738932.3552408,,,571.8980132562587,52.45727046152079,3050368.8126983927,29.870445397957653,249009220.06531364
1696636800,2023-10-07,397.0843385501931,5218867.587306757,237965313.1334244,,,571.8980132562587,52.45727046152079,3050368.8126983927,29.870445397957653,246235600.84349725
1696723200,2023-10-08,397.0843385501931,5108765.264837351,237132686.25598636,,,571.8980132562587,52.45727046152079,2979552.45245089,29.870445397957653,245222055.2833423
1696809600,2023-10-09,397.0843385501931,4950815.560754479,235433080.4614543,,,571.8980132562587,52.45727046152079,2979552.45245089,29.870445397957653,243364499.78472736
1696896000,2023-10-10,397.0843385501931,4890353.161754478,234547306.09225056,,,571.8980132562587,52.45727046152079,2969635.76166798,29.870445397957653,242408346.3257407
1696982400,2023-10-11,397.0843385501931,4779879.843360694,233360235.43451008,,,571.8980132562587,52.45727046152079,2879391.5986679797,29.870445397957653,241020558.18660644
1697068800,2023-10-12,397.0843385501931,4276705.224819089,234339748.3647807,,,571.8980132562587,52.45727046152079,2879391.5986679797,29.870445397957653,241496896.49833545
1697155200,2023-10-13,397.0843385501931,4219439.085134242,233573401.50370252,,,571.8980132562587,52.45727046152079,2744691.26987798,29.870445397957653,240538583.1687824
1697241600,2023-10-14,397.0843385501931,4174451.9195475127,232422632.72064158,,,571.8980132562587,52.45727046152079,2744691.26987798,29.870445397957653,239342827.22013476
1697328000,2023-10-15,397.0843385501931,4174451.9195475127,232639766.77186698,,,571.8980132562587,52.45727046152079,2544680.28610798,29.870445397957653,239359950.28759018
1697414400,2023-10-16,397.0843385501931,4142728.6634128313,232336430.78504288,,,571.8980132562587,52.45727046152079,2544680.28610798,29.870445397957653,239024891.0446314
1697500800,2023-10-17,397.0843385501931,4142728.6634128313,230079812.97731924,,,571.8980132562587,52.45727046152079,2544680.28610798,29.870445397957653,236768273.23690775
1697587200,2023-10-18,397.0843385501931,4063839.975831863,229825620.26285177,,,571.8980132562587,52.45727046152079,2544680.28610798,29.870445397957653,236435191.8348593
1697673600,2023-10-19,397.0843385501931,4023226.8278707187,229853135.3474779,,,571.8980132562587,52.45727046152079,2548079.9016172388,29.870445397957653,236425493.38703355
1697760000,2023-10-20,397.0843385501931,3991259.979897519,229531810.25439134,,,571.8980132562587,52.45727046152079,2548079.9016172388,29.870445397957653,236072201.44597378
1697846400,2023-10-21,397.0843385501931,3991259.979897519,228968755.51302764,,,571.8980132562587,52.45727046152079,2548079.9016172388,29.870445397957653,235509146.70461008
1697932800,2023-10-22,397.0843385501931,3991259.979897519,228165259.28374177,,,571.8980132562587,52.45727046152079,2548079.9016172388,29.870445397957653,234705650.4753242
1698019200,2023-10-23,397.0843385501931,3991259.979897519,227518131.53560576,,,571.8980132562587,52.45727046152079,2548079.9016172388,29.870445397957653,234058522.7271882
1698105600,2023-10-24,397.0843385501931,3991259.979897519,226791715.40643883,,,571.8980132562587,52.45727046152079,2441429.8677604343,29.870445397957653,233225456.56416446
1698192000,2023-10-25,397.0843385501931,3782624.8964664456,222849003.4028748,,,571.8980132562587,52.45727046152079,2441429.8677604343,29.870445397957653,229074109.47716936
1698278400,2023-10-26,397.0843385501931,3782624.8964664456,220758789.3960575,,,571.8980132562587,52.45727046152079,2391096.712632703,29.870445397957653,226933562.31522435
1698364800,2023-10-27,397.0843385501931,3397957.8449924053,220550588.0253732,,,571.8980132562587,52.45727046152079,2391096.712632703,29.870445397957653,226340693.893066
1698451200,2023-10-28,397.0843385501931,3350074.4633570057,220626675.51552126,,,571.8980132562587,52.45727046152079,2391096.712632703,29.870445397957653,226368898.00157866
1698537600,2023-10-29,397.0843385501931,3294165.5468570055,220511644.29881027,,,571.8980132562587,52.45727046152079,2391096.712632703,29.870445397957653,226197957.86836767
1698624000,2023-10-30,397.0843385501931,3294165.5468570055,219011868.20980832,,,571.8980132562587,52.45727046152079,2391096.712632703,29.870445397957653,224698181.77936572
1698710400,2023-10-31,397.0843385501931,3294165.5468570055,218091592.41490576,,,571.8980132562587,52.45727046152079,2391096.712632703,29.870445397957653,223777905.98446316
1698796800,2023-11-01,397.0843385501931,3294165.5468570055,218335550.44279352,,,571.8980132562587,52.45727046152079,2391096.712632703,29.870445397957653,224021864.01235092
1698883200,2023-11-02,397.0843385501931,3238476.9217570056,216530590.56235817,,,571.8980132562587,52.45727046152079,2391096.712632703,29.870445397957653,222161215.50681558
1698969600,2023-11-03,397.0843385501931,3238476.9217570056,214964722.32049137,,,571.8980132562587,52.45727046152079,2393549.712632703,29.870445397957653,220597800.2649488
1699056000,2023-11-04,397.0843385501931,3238476.9217570056,212792076.5102268,,,571.8980132562587,52.45727046152079,2396049.712632703,29.870445397957653,218427654.4546842
1699142400,2023-11-05,397.0843385501931,3238476.9217570056,210693174.31919813,,,571.8980132562587,52.45727046152079,2421049.712632703,29.870445397957653,216353752.26365554
1699228800,2023-11-06,397.0843385501931,3238476.9217570056,209469619.27630734,,,571.8980132562587,52.45727046152079,2439909.571009525,29.870445397957653,215149057.07914156
1699315200,2023-11-07,397.0843385501931,3238476.9217570056,208179356.00263014,,,571.8980132562587,52.45727046152079,2475620.4229436936,29.870445397957653,213894504.65739852
1699401600,2023-11-08,397.0843385501931,3238476.9217570056,207570221.8448322,,,571.8980132562587,52.45727046152079,2475620.4229436936,29.870445397957653,213285370.4996006
1699488000,2023-11-09,397.0843385501931,3238476.9217570056,207019751.0820178,,,571.8980132562587,52.45727046152079,2495741.832759405,29.870445397957653,212755021.14660192
1699574400,2023-11-10,397.0843385501931,3238476.9217570056,205390170.81046844,,,571.8980132562587,52.45727046152079,2495741.832759405,29.870445397957653,211125440.87505254
1699660800,2023-11-11,397.0843385501931,3240669.5550003275,205254777.85867468,,,571.8980132562587,52.45727046152079,2495741.832759405,29.870445397957653,210992240.5565021
1699747200,2023-11-12,397.0843385501931,3241043.9212307255,208511819.6739775,,,571.8980132562587,52.45727046152079,2517684.076980367,29.870445397957653,214271598.98225626
1699833600,2023-11-13,397.0843385501931,3442622.505931688,208347724.9039207,,,571.8980132562587,52.45727046152079,2559077.6347622233,29.870445397957653,214350476.35468233
1699920000,2023-11-14,397.0843385501931,3442622.505931688,208098640.01019228,,,571.8980132562587,52.45727046152079,2679513.4253077754,29.870445397957653,214221827.25149944
1700006400,2023-11-15,397.0843385501931,3442622.505931688,206287793.60400105,,,571.8980132562587,52.45727046152079,2813740.4073553686,29.870445397957653,212545207.8273558
1700092800,2023-11-16,397.0843385501931,3442622.505931688,205874952.9357594,,,571.8980132562587,52.45727046152079,2740538.0977525287,29.870445397957653,212059164.84951133
1700179200,2023-11-17,397.0843385501931,3442622.505931688,204583341.99080443,,,571.8980132562587,52.45727046152079,2740538.0977525287,29.870445397957653,210767553.90455636
1700265600,2023-11-18,397.0843385501931,3335781.6446059356,204385429.20916748,,,571.8980132562587,52.45727046152079,2770568.3148804717,29.870445397957653,210492830.47872156
1700352000,2023-11-19,397.0843385501931,3335781.6446059356,204087909.02133366,,,571.8980132562587,52.45727046152079,2770568.3148804717,29.870445397957653,210195310.29088774
1700438400,2023-11-20,397.0843385501931,3349781.644605935,208725129.95338583,,,571.8980132562587,52.45727046152079,2772064.8205895796,29.870445397957653,214848027.72864902
1700524800,2023-11-21,397.0843385501931,3364781.644605935,208523559.01029235,,,571.8980132562587,52.45727046152079,2772064.8205895796,29.870445397957653,214661456.78555554
1700611200,2023-11-22,397.0843385501931,3364781.644605935,205755053.16521847,,,571.8980132562587,52.45727046152079,2794121.546849446,29.870445397957653,211915007.66674155
1700697600,2023-11-23,397.0843385501931,3364781.644605935,203770546.52062413,,,571.8980132562587,52.45727046152079,3238464.8014103402,29.870445397957653,210374844.2767081
1700784000,2023-11-24,397.0843385501931,3294776.0446059355,202102321.37073168,,,571.8980132562587,52.45727046152079,3238464.8014103402,29.870445397957653,208636613.52681565
1700870400,2023-11-25,397.0843385501931,3294776.0446059355,200841630.66315395,,,571.8980132562587,52.45727046152079,3238464.8014103402,29.870445397957653,207375922.81923792
1700956800,2023-11-26,397.0843385501931,3294776.0446059355,200156140.29468527,,,571.8980132562587,52.45727046152079,3243464.80141034,29.870445397957653,206695432.45076925
1701043200,2023-11-27,397.0843385501931,3294776.0446059355,197522777.4735609,,,571.8980132562587,52.45727046152079,3243464.80141034,29.870445397957653,204062069.62964487
1701129600,2023-11-28,397.0843385501931,3294359.8319322094,196695468.87477082,,,571.8980132562587,52.45727046152079,3107172.7758143716,29.870445397957653,203098052.7925851
1701216000,2023-11-29,397.0843385501931,3254366.1918597287,195518020.63041425,,,571.8980132562587,52.45727046152079,2997948.1047990224,29.870445397957653,201771386.2371407
1701302400,2023-11-30,397.0843385501931,3254366.1918597287,194627345.0029062,,,571.8980132562587,52.45727046152079,2997948.1047990224,29.870445397957653,200880710.60963264
1701388800,2023-12-01,397.0843385501931,3257414.5377315576,192751569.55626735,,,571.8980132562587,52.45727046152079,2734321.7007990223,29.870445397957653,198744357.1048656
1701475200,2023-12-02,397.0843385501931,3213530.9243777804,191657553.5668591,,,571.8980132562587,52.45727046152079,2608438.9307990223,29.870445397957653,197480574.73210362
1701561600,2023-12-03,397.0843385501931,3213530.9243777804,189045332.7784989,,,571.8980132562587,52.45727046152079,2608438.9307990223,29.870445397957653,194868353.94374338
1701648000,2023-12-04,397.0843385501931,3213530.9243777804,188369850.98732156,,,571.8980132562587,52.45727046152079,2608438.9307990223,29.870445397957653,194192872.15256605
1701734400,2023-12-05,397.0843385501931,3213530.9243777804,187145765.2998278,,,571.8980132562587,52.45727046152079,2411479.0307990224,29.870445397957653,192771826.56507233
1701820800,2023-12-06,397.0843385501931,3163141.2377052708,186842051.5985949,,,571.8980132562587,52.45727046152079,2310923.455799022,29.870445397957653,192317167.60216686
1701907200,2023-12-07,397.0843385501931,3165648.2377052708,186855341.31969866,,,571.8980132562587,52.45727046152079,1778857.1435829361,29.870445397957653,191800898.01105455
1701993600,2023-12-08,397.0843385501931,3037091.576545357,186916441.15082088,,,571.8980132562587,52.45727046152079,1638157.043582936,29.870445397957653,191592741.08101687
1702080000,2023-12-09,397.0843385501931,3037091.576545357,186403108.68631366,,,571.8980132562587,52.45727046152079,1920929.11325355,29.870445397957653,191362180.68618026
1702166400,2023-12-10,397.0843385501931,3037091.576545357,185841399.8547419,,,571.8980132562587,52.45727046152079,1920929.11325355,29.870445397957653,190800471.8546085
1702252800,2023-12-11,397.0843385501931,2986626.7909374414,185686701.55652913,,,571.8980132562587,52.45727046152079,1920929.11325355,29.870445397957653,190595308.77078784
1702339200,2023-12-12,397.0843385501931,2925299.72616885,179791772.01685032,,,571.8980132562587,52.45727046152079,1745512.890193063,29.870445397957653,184463635.94327992
1702425600,2023-12-13,397.0843385501931,2859973.544252692,175905282.03711906,,,571.8980132562587,52.45727046152079,1745512.890193063,29.870445397957653,180511819.7816325
1702512000,2023-12-14,397.0843385501931,2859973.544252692,176006316.95411915,,,571.8980132562587,52.45727046152079,1745512.890193063,29.870445397957653,180612854.6986326
1702598400,2023-12-15,397.0843385501931,2859973.544252692,176421540.94098708,,,571.8980132562587,52.45727046152079,1745512.890193063,29.870445397957653,181028078.68550053
1702684800,2023-12-16,397.0843385501931,2859973.544252692,176404619.76976585,,,571.8980132562587,52.45727046152079,1745512.890193063,29.870445397957653,181011157.5142793
1702771200,2023-12-17,397.0843385501931,2859973.544252692,176240250.38686255,,,571.8980132562587,52.45727046152079,1745512.890193063,29.870445397957653,180846788.131376
1702857600,2023-12-18,397.0843385501931,2638898.1206470993,176580254.63192263,,,571.8980132562587,52.45727046152079,1747291.2233206427,29.870445397957653,180967495.28595805
1702944000,2023-12-19,397.0843385501931,2638898.1206470993,177376461.27781022,,,571.8980132562587,52.45727046152079,1747291.2233206427,29.870445397957653,181763701.93184564
1703030400,2023-12-20,397.0843385501931,2638898.1206470993,178210944.1286454,,,571.8980132562587,52.45727046152079,1747291.2233206427,29.870445397957653,182598184.7826808
1703116800,2023-12-21,397.0843385501931,2638898.1206470993,178347092.1066078,,,571.8980132562587,52.45727046152079,1747291.2233206427,29.870445397957653,182734332.7606432
1703203200,2023-12-22,397.0843385501931,2638898.1206470993,177843529.24916947,,,571.8980132562587,52.45727046152079,1747291.2233206427,29.870445397957653,182230769.9032049
1703289600,2023-12-23,397.0843385501931,2685380.7059596763,177490798.914666,,,3959.3945462562588,52.45727046152079,1747291.2233206427,29.870445397957653,181927909.650547
1703376000,2023-12-24,397.0843385501931,2685380.7059596763,177357696.7689495,,,13959.394546256259,52.45727046152079,1747291.2233206427,29.870445397957653,181804807.5048305
1703462400,2023-12-25,397.0843385501931,2685380.7059596763,176566083.3092136,,,13959.394546256259,52.45727046152079,1756007.2385638643,29.870445397957653,181021910.06033784
1703548800,2023-12-26,397.0843385501931,2685380.7059596763,176308953.77157667,,,13959.394546256259,52.45727046152079,1705674.946787731,137.8618657792722,180714556.22234517
1703635200,2023-12-27,397.0843385501931,2685380.7059596763,176195392.33522815,,,13959.394546256259,52.45727046152079,1705674.946787731,137.8618657792722,180600994.78599665
1703721600,2023-12-28,397.0843385501931,2691138.913996261,172269592.04166812,,,10571.89801325626,52.45727046152079,1705903.0241002236,137.8618657792722,176677793.28125268
1703808000,2023-12-29,397.0843385501931,2693505.4048984866,172166490.20390582,,,10571.89801325626,52.45727046152079,1705903.0241002236,137.8618657792722,176577057.9343926
1703894400,2023-12-30,397.0843385501931,2693505.4048984866,171789681.35278547,,,10571.89801325626,52.45727046152079,1705903.0241002236,137.8618657792722,176200249.08327225
1703980800,2023-12-31,397.0843385501931,2968695.513631333,173125195.80339664,,,10571.89801325626,52.45727046152079,1710903.0241002236,137.8618657792722,177815953.64261627
1704067200,2024-01-01,397.0843385501931,2968695.513631333,172340121.5646621,,,10571.89801325626,52.45727046152079,1710903.0241002236,137.8618657792722,177030879.40388173
1704153600,2024-01-02,397.0843385501931,2987462.188639519,171404842.4378062,,,10571.89801325626,52.45727046152079,1710903.0241002236,137.8618657792722,176114366.952034
1704240000,2024-01-03,397.0843385501931,3061764.673705735,169909469.22688147,,,10571.89801325626,52.45727046152079,1910416.7366058629,137.8618657792722,174892809.93868113
1704326400,2024-01-04,397.0843385501931,3061764.673705735,165945213.5848596,,,10571.89801325626,52.45727046152079,1910416.7366058629,137.8618657792722,170928554.29665926
1704412800,2024-01-05,397.0843385501931,3061764.673705735,166919518.9834046,,,10571.89801325626,52.45727046152079,1910416.7366058629,137.8618657792722,171902859.69520426
1704499200,2024-01-06,397.0843385501931,3064145.3092242307,154290902.33290622,,,10571.89801325626,52.45727046152079,1329197.8849518627,137.8618657792722,158695404.8285704
1704585600,2024-01-07,397.0843385501931,3064145.3092242307,154051402.99084157,,,10571.89801325626,52.45727046152079,1329197.8849518627,137.8618657792722,158455905.48650575
1704672000,2024-01-08,397.0843385501931,2746229.0844052937,149536721.31171104,,,10571.89801325626,52.45727046152079,1089411.4399888772,137.8618657792722,153383521.1375933
1704758400,2024-01-09,397.0843385501931,2605045.0933061833,148032884.305892,,,10571.89801325626,52.45727046152079,979809.2125318277,137.8618657792722,151628897.91321808
1704844800,2024-01-10,397.0843385501931,2495365.3317260956,145880359.60031897,,,10571.89801325626,52.45727046152079,783308.5714751934,137.8618657792722,149170192.80500835
1704931200,2024-01-11,397.0843385501931,2385251.6143939346,144819609.26035848,,,10571.89801325626,52.45727046152079,783308.5714751934,137.8618657792722,147999328.7477157
1705017600,2024-01-12,397.0843385501931,2408151.5223581498,146087181.11471346,,,571.8980132562587,52.45727046152079,854039.1054347218,137.8618657792722,149350531.0439944
1705104000,2024-01-13,397.0843385501931,2408151.5223581498,144689620.9300413,287970.2634499691,50316.84045804766,571.8980132562587,52.45727046152079,867218.5804014968,137.8618657792722,148304437.43819705
1705190400,2024-01-14,397.0843385501931,2408151.5223581498,144439936.7325023,287970.2634499691,50316.84045804766,571.8980132562587,52.45727046152079,876718.5804014967,137.8618657792722,148064253.24065804
1705276800,2024-01-15,397.0843385501931,2409292.7690815376,144117417.7059213,287970.2634499691,50316.84045804766,571.8980132562587,52.45727046152079,1075008.2799236267,137.8618657792722,147941165.16032252
1705363200,2024-01-16,397.0843385501931,2409292.7690815376,143185541.3657076,287969.968912548,50316.84045804766,571.8980132562587,52.45727046152079,1075008.2799236267,137.8618657792722,147009288.5255714
1705449600,2024-01-17,397.0843385501931,2409292.7690815376,143078078.29089686,287995.7407385937,50316.84045804766,571.8980132562587,52.45727046152079,1100008.3399236267,137.8618657792722,146926851.28258672
1705536000,2024-01-18,397.0843385501931,2257213.8418606333,143647176.91617098,287995.7407385937,1152.8404580476697,571.8980132562587,52.45727046152079,1100008.3399236267,137.8618657792722,147294706.98063996
1705622400,2024-01-19,397.0843385501931,2282164.8312020386,143232290.58703965,287995.7407385937,1152.8404580476697,571.8980132562587,52.45727046152079,1162158.5617278297,137.8618657792722,146966921.8626542
1705708800,2024-01-20,,2282164.8312020386,143896900.92003557,398012.9724185937,1152.8404580476697,571.8980132562587,52.45727046152079,1560172.8384892668,137.8618657792722,148139166.61975303
1705795200,2024-01-21,,2332063.5116084428,145089985.05222818,398012.9724185937,1152.8404580476697,571.8980132562587,52.45727046152079,1560172.8384892668,137.8618657792722,149382149.43235207
1705881600,2024-01-22,397.0843385501931,2357030.9380097548,143866588.928128,398012.9724185937,1152.8404580476697,571.8980132562587,52.45727046152079,1560172.8384892668,137.8618657792722,148184117.81899175
1705968000,2024-01-23,397.0843385501931,2236496.7502062353,144075358.56719345,398012.9724185937,1152.8404580476697,571.8980132562587,52.45727046152079,1184894.8521853522,137.8618657792722,147897075.28394973
1706054400,2024-01-24,397.0843385501931,2236496.7502062353,144375603.6283346,398116.2962893809,1152.8404580476697,571.8980132562587,52.45727046152079,1184894.8521853522,137.8618657792722,148197423.66896167
1706140800,2024-01-25,397.0843385501931,2220352.7502062353,142511444.58579165,398116.18575573724,1152.8404580476697,571.8980132562587,52.45727046152079,1186894.8521853522,137.8618657792722,146319120.51588506
1706227200,2024-01-26,397.0843385501931,2170330.9048680565,143269317.98396918,398116.18575573724,1152.8404580476697,571.8980132562587,52.45727046152079,1186894.8521853522,137.8618657792722,147026972.06872442
1706313600,2024-01-27,397.0843385501931,2170330.9048680565,142033285.32421955,398115.9135732186,1152.8404580476697,571.8980132562587,52.45727046152079,1186864.7508890454,137.8618657792722,145790909.03549597
1706400000,2024-01-28,397.0843385501931,2170330.9048680565,142039610.18471795,398115.9135732186,1152.8404580476697,571.8980132562587,52.45727046152079,1186864.7508890454,137.8618657792722,145797233.89599437
1706486400,2024-01-29,397.0843385501931,2120106.198631923,142398488.0248059,398166.72087109805,1152.8404580476697,571.8980132562587,52.45727046152079,1186864.7508890454,137.8618657792722,146105937.83714408
1706572800,2024-01-30,397.0843385501931,2143055.834909873,142772134.90551564,398166.72087109805,1152.8404580476697,571.8980132562587,52.45727046152079,1186864.7508890454,137.8618657792722,146502534.35413176
1706659200,2024-01-31,397.0843385501931,2161983.641934246,143226134.63189477,398166.72087109805,1152.8404580476697,571.8980132562587,52.45727046152079,1186864.7508890454,137.8618657792722,146975461.88753524
1706745600,2024-02-01,397.0843385501931,2182818.4130579815,143587895.43571323,398166.72087109805,1152.8404580476697,571.8980132562587,52.45727046152079,1186864.7508890454,137.8618657792722,147358057.46247745
1706832000,2024-02-02,397.0843385501931,2222816.2362264497,144503587.78387356,398456.70071814174,1152.8404580476697,571.8980132562587,52.45727046152079,1186864.7508890454,137.8618657792722,148314037.61365327
1706918400,2024-02-03,397.0843385501931,2343884.146976348,147081571.21268943,418576.24366578355,1152.8404580476697,571.8980132562587,52.45727046152079,1696279.1653592933,137.8618657792722,151542622.91063696
1707004800,2024-02-04,397.0843385501931,2343884.146976348,147213467.78503677,423120.8784903018,1152.8404580476697,571.8980132562587,52.45727046152079,1696279.1653592933,137.8618657792722,151679064.11780882
1707091200,2024-02-05,397.0843385501931,2394108.853212481,147049339.36714625,423120.76849030174,1152.8404580476697,571.8980132562587,52.45727046152079,1696279.1653592933,137.8618657792722,151565160.29615444
1707177600,2024-02-06,397.0843385501931,2394108.853212481,147129490.5020689,423120.76849030174,1152.8404580476697,571.8980132562587,52.45727046152079,1696279.1653592933,137.8618657792722,151645311.4310771
1707264000,2024-02-07,397.0843385501931,2499270.9493897418,147776878.54826152,473245.4656164351,1152.8404580476697,571.8980132562587,52.45727046152079,1696279.1653592933,137.8618657792722,152447986.2705731
1707350400,2024-02-08,397.0843385501931,2499270.9493897418,147851076.93434712,473245.4656164351,1152.8404580476697,571.8980132562587,52.45727046152079,1698779.165359293,137.8618657792722,152524684.6566587
1707436800,2024-02-09,397.0843385501931,2499270.9493897418,148876511.65089163,473245.4656164351,1152.8404580476697,571.8980132562587,52.45727046152079,1849097.9968913,137.8618657792722,153700438.20473522
1707523200,2024-02-10,397.0843385501931,2499270.9493897418,148318189.37568858,473245.4656164351,1152.8404580476697,571.8980132562587,52.45727046152079,1843408.2056208306,137.8618657792722,153136426.1382617
1707609600,2024-02-11,397.0843385501931,2543490.786487866,148299748.20768818,475755.3398954347,1152.8404580476697,571.8980132562587,52.45727046152079,1843408.2056208306,137.8618657792722,153164714.68163842
1707696000,2024-02-12,397.0843385501931,2518388.3613723456,148568451.40455347,475755.2320943399,1152.8404580476697,571.8980132562587,52.45727046152079,1843408.2056208306,137.8618657792722,153408315.3455871
1707782400,2024-02-13,397.0843385501931,2518388.3613723456,147877104.4819269,475745.09627748886,1152.8404580476697,571.8980132562587,52.45727046152079,1843408.2056208306,137.8618657792722,152716958.28714365
1707868800,2024-02-14,397.0843385501931,2540388.3613723456,147890682.30948025,476545.09627748886,1152.8404580476697,571.8980132562587,52.45727046152079,1843408.2056208306,137.8618657792722,152753336.114697
1707955200,2024-02-15,397.0843385501931,2540388.3613723456,148163516.34829852,476545.09627748886,1152.8404580476697,571.8980132562587,52.45727046152079,1843408.2056208306,137.8618657792722,153026170.15351528
1708041600,2024-02-16,397.0843385501931,2755629.807871628,148085643.83046922,508545.09627748886,1152.8404580476697,571.8980132562587,52.45727046152079,1843408.2056208306,137.8618657792722,153195539.08218527
1708128000,2024-02-17,397.0843385501931,3016597.843665518,147819099.35078996,508545.09627748886,1152.8404580476697,571.8980132562587,52.45727046152079,1843408.2056208306,137.8618657792722,153189962.63829988
1708214400,2024-02-18,397.0843385501931,3162917.268575103,147431300.80592144,508578.2528004418,1152.8404580476697,571.8980132562587,52.45727046152079,1845214.775620831,137.8618657792722,152950323.2448639
1708300800,2024-02-19,397.0843385501931,3187988.316429577,147151582.51224384,508578.2528004418,1152.8404580476697,571.8980132562587,52.45727046152079,1845214.775620831,137.8618657792722,152695675.99904078
1708387200,2024-02-20,397.0843385501931,3266744.382228114,147340767.45176908,509094.2428004418,1152.8404580476697,2762.791157970055,52.45727046152079,1845214.775620831,137.8618657792722,152966323.88750926
1708473600,2024-02-21,397.0843385501931,3266744.382228114,145773228.10300162,509606.2428004418,1152.8404580476697,571.8980132562587,52.45727046152079,2045978.424385566,137.8618657792722,151597869.29436186
1708560000,2024-02-22,397.0843385501931,3266744.382228114,145044796.08170274,555017.4989332618,1152.8404580476697,571.8980132562587,52.45727046152079,2045978.424385566,137.8618657792722,150914848.5291958
1708646400,2024-02-23,397.0843385501931,3266744.382228114,144986019.380926,555016.9989332618,1152.8404580476697,571.8980132562587,52.45727046152079,1732755.3860360114,137.8618657792722,150542848.2900695
1708732800,2024-02-24,397.0843385501931,3320638.0834555537,144574443.3680361,555016.5889332618,1152.8404580476697,571.8980132562587,52.45727046152079,1732755.3860360114,137.8618657792722,150185165.56840703
1708819200,2024-02-25,397.0843385501931,3380901.3517744825,144117313.51408872,555016.5889332618,1152.8404580476697,571.8980132562587,52.45727046152079,1733045.3860360114,137.8618657792722,149788588.98277858
1708905600,2024-02-26,397.0843385501931,3380901.3517744825,142839279.21072564,555016.5889332618,1152.8404580476697,571.8980132562587,52.45727046152079,1672613.7144718487,137.8618657792722,148450123.00785133
1708992000,2024-02-27,397.0843385501931,3380901.3517744825,141766983.43246844,555016.5889332618,1152.8404580476697,571.8980132562587,52.45727046152079,1672669.3925725291,137.8618657792722,147377882.90769482
1709078400,2024-02-28,397.0843385501931,3451167.4029594804,141011852.14764705,555016.5889332618,1152.8404580476697,571.8980132562587,52.45727046152079,1672669.3925725291,137.8618657792722,146693017.67405844
1709164800,2024-02-29,397.0843385501931,3531517.515760682,138973192.4311564,555016.5889332618,1152.8404580476697,571.8980132562587,52.45727046152079,1672669.3925725291,137.8618657792722,144734708.07036898
1709251200,2024-03-01,397.0843385501931,3531517.515760682,137949767.65270042,555016.5889332618,1152.8404580476697,571.8980132562587,52.45727046152079,1672669.3925725291,137.8618657792722,143711283.291913
1709337600,2024-03-02,397.0843385501931,3632650.9810442254,136688967.52604613,555016.5889332618,1152.8404580476697,571.8980132562587,52.45727046152079,1672669.3925725291,137.8618657792722,142551616.63054225
1709424000,2024-03-03,397.0843385501931,3632650.9810442254,136345190.19731486,555016.5889332618,1152.8404580476697,571.8980132562587,52.45727046152079,1672613.7144718487,137.8618657792722,142207783.6237103
1709510400,2024-03-04,397.0843385501931,3632650.9810442254,135733919.53787506,555016.5889332618,1152.8404580476697,571.8980132562587,52.45727046152079,1672623.714471849,137.8618657792722,141596522.9642705
1709596800,2024-03-05,397.0843385501931,3873799.268958684,135423862.19948125,555016.3789332618,1152.8404580476697,571.8980132562587,52.45727046152079,1471056.9515259608,137.8618657792722,141326046.94084525
1709683200,2024-03-06,397.0843385501931,3873799.268958684,133301905.10826506,555016.3789332618,1152.8404580476697,571.8980132562587,52.45727046152079,1471056.9515259608,137.8618657792722,139204089.84962907
1709769600,2024-03-07,397.0843385501931,4125190.044675121,132446730.58468792,555016.3789332618,1152.8404580476697,571.8980132562587,52.45727046152079,1167779.4353013427,137.8618657792722,138297028.58554372
1709856000,2024-03-08,397.0843385501931,4165049.0501793316,132122210.97182499,555016.3789332618,1152.8404580476697,1195.3942632562587,52.45727046152079,1167779.4353013427,137.8618657792722,138012991.47443503
1709942400,2024-03-09,397.0843385501931,4787364.3168002395,130373802.1082367,555016.3789332618,1152.8404580476697,582.3942632562587,52.45727046152079,1167779.4353013427,137.8618657792722,136886284.87746763
1710028800,2024-03-10,397.0843385501931,4949093.452868946,127834651.06705943,555016.3789332618,1152.8404580476697,582.3942632562587,52.45727046152079,1167779.4353013427,137.8618657792722,134508862.9723591
1710115200,2024-03-11,397.0843385501931,5149474.44630198,126739451.29172905,555016.3789332618,1152.8404580476697,582.3942632562587,52.45727046152079,1177402.4675554247,137.8618657792722,133623667.2227158
1710201600,2024-03-12,397.0843385501931,5249803.710485992,128831242.71244258,555016.3789332618,1152.8404580476697,582.3942632562587,52.45727046152079,1177402.4675554247,137.8618657792722,135815787.90761337
1710288000,2024-03-13,397.0843385501931,5249803.710485992,129511929.74935268,555016.3789332618,1152.8404580476697,582.3942632562587,52.45727046152079,1177402.4675554247,137.8618657792722,136496474.94452348
1710374400,2024-03-14,397.0843385501931,5249803.710485992,127727080.38417716,555016.3789332618,1152.8404580476697,582.3942632562587,52.45727046152079,1177402.4675554247,137.8618657792722,134711625.57934794
1710460800,2024-03-15,397.0843385501931,5249803.710485992,126929467.42307398,555016.3789332618,1152.8404580476697,582.3942632562587,52.45727046152079,1177402.4675554247,137.8618657792722,133914012.61824474
1710547200,2024-03-16,397.0843385501931,4949473.98724365,126539519.78463063,555016.3789332618,1152.8404580476697,582.3942632562587,52.45727046152079,1210112.4675554247,137.8618657792722,133256445.25655904
1710633600,2024-03-17,397.0843385501931,4593181.301045714,126075689.14135322,555016.3789332618,1152.8404580476697,582.3942632562587,52.45727046152079,1210382.6981506753,137.8618657792722,132436592.15767896
1710720000,2024-03-18,397.0843385501931,4593181.301045714,126532432.14163134,555016.3789332618,1152.8404580476697,582.3942632562587,52.45727046152079,1210382.6981506753,137.8618657792722,132893335.15795708
1710806400,2024-03-19,397.0843385501931,4487245.7223499315,125444190.70097308,554993.2789332612,1152.8404580476697,582.3942632562587,52.45727046152079,1212382.6981506753,137.8618657792722,131701135.03860304
1710892800,2024-03-20,397.0843385501931,4487245.7223499315,124876266.47733095,606103.999702524,1152.8404580476697,582.3942632562587,52.45727046152079,1244189.3320748035,137.8618657792722,131216128.16965431
1710979200,2024-03-21,397.0843385501931,4637668.004752371,123136708.51174471,606103.9977025241,1152.8404580476697,582.3942632562587,52.45727046152079,1244189.3320748035,137.8618657792722,129626992.4844705
1711065600,2024-03-22,397.0843385501931,4384674.341839158,122863183.37499566,606103.9977025241,1152.8404580476697,582.3942632562587,52.45727046152079,1244189.3320748035,1050.8192207310021,129101386.6421632
1711152000,2024-03-23,397.0843385501931,4381446.88933451,118940712.01099548,606103.9977025241,1152.8404580476697,582.3942632562587,52.45727046152079,1242518.3320748033,137.8618657792722,125173103.8683034
1711238400,2024-03-24,397.0843385501931,4197098.585059045,118624320.2210103,606103.9977025241,1152.8404580476697,582.3942632562587,52.45727046152079,1244577.9637697502,137.8618657792722,124674423.4057377
1711324800,2024-03-25,397.0843385501931,4136929.920574788,118637850.52197954,606103.8911454116,1152.8404580476697,582.3942632562587,52.45727046152079,1238547.96376975,137.8618657792722,124621754.93566558
1711411200,2024-03-26,397.0843385501931,4026538.1239398713,118377736.2630322,606103.8911454116,1152.8404580476697,582.3942632562587,52.45727046152079,1238547.96376975,137.8618657792722,124251248.88008331
1711497600,2024-03-27,397.0843385501931,3905048.9750539805,118706244.30214511,606103.8911454116,1152.8404580476697,582.3942632562587,52.45727046152079,1238547.96376975,137.8618657792722,124458267.77031033
1711584000,2024-03-28,397.0843385501931,3905048.9750539805,118365061.26770435,606103.8911454116,1152.8404580476697,582.3942632562587,52.45727046152079,1196294.6539083049,137.8618657792722,124074831.42600812
1711670400,2024-03-29,397.0843385501931,3839837.893756654,118113403.45440817,606103.8911454116,1152.8404580476697,582.3942632562587,52.45727046152079,1196294.6539083049,137.8618657792722,123757962.53141461
1711756800,2024-03-30,397.0843385501931,3706720.1427144734,119525467.93598889,606103.8911454116,1152.8404580476697,582.3942632562587,52.45727046152079,1196294.6539083049,137.8618657792722,125036909.26195316
1711843200,2024-03-31,397.0843385501931,3706720.1427144734,119305436.21693781,606103.8911454116,1152.8404580476697,582.3942632562587,52.45727046152079,1239058.1372415859,137.8618657792722,124859641.02623536
1711929600,2024-04-01,397.0843385501931,3595343.4934525974,118783284.08687033,611103.8911454116,1152.8404580476697,582.3942632562587,52.45727046152079,1239058.1372415859,137.8618657792722,124231112.24690601
1712016000,2024-04-02,397.0843385501931,3599360.8571069147,118439955.54510744,611103.8911454116,1152.8404580476697,582.3942632562587,52.45727046152079,1245569.3263860384,137.8618657792722,123898312.25794189
1712102400,2024-04-03,397.0843385501931,3599360.8571069147,117121366.53494148,611103.8901454117,1152.8404580476697,582.3942632562587,52.45727046152079,1245569.3263860384,137.8618657792722,122579723.24677593
1712188800,2024-04-04,397.0843385501931,3599360.8571069147,115750427.94308479,611103.8901454117,1152.8404580476697,582.3942632562587,52.45727046152079,1206122.6415481574,137.8618657792722,121169337.97008136
1712275200,2024-04-05,397.0843385501931,3599360.8571069147,115484884.41248539,611103.8901454117,1152.8404580476697,582.3942632562587,52.45727046152079,1280349.021580407,137.8618657792722,120978020.81951421
1712361600,2024-04-06,397.0843385501931,3599360.8571069147,115229268.15781069,611103.8861454116,1152.8404580476697,582.3942632562587,52.45727046152079,1315432.854652785,137.8618657792722,120757488.3939119
1712448000,2024-04-07,397.0843385501931,3606004.9524878077,111438669.84701039,611103.8861454116,1152.8404580476697,582.3942632562587,52.45727046152079,1315482.4239956187,137.8618657792722,116973583.74783531
1712534400,2024-04-08,397.0843385501931,3606004.9524878077,112042518.26239322,611103.8861454116,1152.8404580476697,582.3942632562587,52.45727046152079,1315482.4239956187,137.8618657792722,117577432.16321814
1712620800,2024-04-09,397.0843385501931,3606004.9524878077,111915975.68563488,611103.8861454116,1152.8404580476697,582.3942632562587,52.45727046152079,1315482.4239956187,137.8618657792722,117450889.5864598
1712707200,2024-04-10,397.0843385501931,3606004.9524878077,111616157.70852464,550807.0448556354,1152.8404580476697,582.3942632562587,52.45727046152079,1312482.2239956188,137.8618657792722,117087774.5680598
1712793600,2024-04-11,397.0843385501931,3606004.9524878077,111016630.94687305,555807.0448556354,1152.8404580476697,582.3942632562587,52.45727046152079,1312482.2239956188,137.8618657792722,116493247.80640821
1712880000,2024-04-12,397.0843385501931,3606004.9524878077,111270032.96611142,455321.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,1312482.2239956188,137.8618657792722,116646163.82564658
1712966400,2024-04-13,397.0843385501931,3606004.9524878077,109944895.61240834,455321.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,909338.8760789694,137.8618657792722,114917883.12402683
1713052800,2024-04-14,397.0843385501931,3551443.9645378077,110174821.53264679,455321.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,876111.955478778,137.8618657792722,115060021.1357151
1713139200,2024-04-15,397.0843385501931,3372424.9881480923,109445224.93844461,455321.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,876111.955478778,256.93243029682196,114151524.63568772
1713225600,2024-04-16,397.0843385501931,3372424.9881480923,109214038.58359863,455322.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,858941.5963724118,256.93243029682196,113903168.92173538
1713312000,2024-04-17,397.0843385501931,3293968.5060807485,110982708.19112568,455322.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,858941.5963724118,256.93243029682196,115593382.04719508
1713398400,2024-04-18,397.0843385501931,3223359.6046080007,110917133.48379731,455322.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,877027.0424406097,256.93243029682196,115475283.88446216
1713484800,2024-04-19,397.0843385501931,3223859.6046080007,107595874.37459712,455322.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,877027.0424406097,256.93243029682196,112154524.77526197
1713571200,2024-04-20,397.0843385501931,3324029.479361249,107335987.91710803,455322.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,877027.0424406097,256.93243029682196,111994808.19252613
1713657600,2024-04-21,397.0843385501931,3324029.479361249,107295386.47035815,455322.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,877027.0424406097,256.93243029682196,111954206.74577625
1713744000,2024-04-22,397.0843385501931,3324029.479361249,107304426.40229999,455322.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,877233.0943447191,256.93243029682196,111963452.7296222
1713830400,2024-04-23,397.0843385501931,3364029.4793612487,107348095.48558176,455322.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,886815.0671354879,256.93243029682196,112056703.78569473
1713916800,2024-04-24,397.0843385501931,3364029.4793612487,107337195.91866845,455322.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,886815.0671354879,256.93243029682196,112045804.21878143
1714003200,2024-04-25,397.0843385501931,3364029.4793612487,107339942.07757519,455322.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,886815.0671354879,256.93243029682196,112048550.37768817
1714089600,2024-04-26,397.0843385501931,3364029.4793612487,107340819.06633303,455322.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,886815.0671354879,256.93243029682196,112049427.366446
1714176000,2024-04-27,397.0843385501931,3364029.4793612487,107511947.65491329,455322.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,880705.0671354878,256.93243029682196,112214445.95502627
1714262400,2024-04-28,397.0843385501931,3364029.4793612487,107217368.91369723,455322.0448556353,1152.8404580476697,582.3942632562587,52.45727046152079,880705.0671354878,256.93243029682196,111919867.2138102
1714348800,2024-04-29,397.0843385501931,3364029.4793612487,106992098.71548648,455278.56974058005,1152.8404580476697,582.3942632562587,52.45727046152079,880705.0671354878,256.93243029682196,111694553.5404844
1714435200,2024-04-30,397.0843385501931,3364029.4793612487,106948758.1179306,455278.569740194,1152.8404580476697,582.3942632562587,52.45727046152079,880705.0671354878,256.93243029682196,111651212.94292814
1714521600,2024-05-01,397.0843385501931,3364029.4793612487,106856882.57118525,455278.569740194,1152.8404580476697,582.3942632562587,52.45727046152079,880705.0671354878,256.93243029682196,111559337.39618278
1714608000,2024-05-02,397.0843385501931,3364029.4793612487,106862387.18399341,455278.569740194,1152.8404580476697,582.3942632562587,52.45727046152079,874919.1787448375,256.93243029682196,111559056.1206003
1714694400,2024-05-03,397.0843385501931,3364029.4793612487,106511287.64618766,455278.569740194,1152.8404580476697,582.3942632562587,52.45727046152079,874919.1787448375,256.93243029682196,111207956.58279455
1714790482,2024-05-04,397.0843385501931,3259259.5620531472,106616204.63000628,455278.569740194,1152.8404580476697,582.3942632562587,52.45727046152079,874919.1787448375,256.93243029682196,111208103.64930506

==> data/stableswap-price.csv <==
swapping,price,tokenA,tokenB
0,1,1000000,1000000
50000,0.9995,1000000 + 50000,1000000 - 49975.19905 
100000,0.999,1000000 + 100000,1000000 - 99900.11086
150000,0.99848,1000000 + 150000,1000000 - 149772.55762
200000,0.99794,1000000 + 200000,1000000 - 199588.68623
250000,0.99737,1000000 + 250000,1000000 - 249342.67379 
300000,0.99675,1000000 + 300000,1000000 - 299026.25421
350000,0.99608,1000000 + 350000,1000000 - 348627.99242
400000,0.99533,1000000 + 400000,1000000 - 398132.18295
450000,0.99448,1000000 + 450000,1000000 - 447517.16561
500000,0.99351,1000000 + 500000,1000000 - 496752.7025
550000,0.99236,1000000 + 550000,1000000 - 545795.78803
600000,0.99097,1000000 + 600000,1000000 - 594583.74587
650000,0.98927,1000000 + 650000,1000000 - 643022.44503
700000,0.98709,1000000 + 700000,1000000 - 690965.39103
750000,0.98423,1000000 + 750000,1000000 - 738175.15833
800000,0.98031,1000000 + 800000,1000000 - 784250.02876
850000,0.97469,1000000 + 850000,1000000 - 828484.45732
